Constraining the Charm-Yukawa coupling at the Large Hadron Collider

We present theoretical results for the sensitivity of charm Yukawa coupling measurements in future high-luminosity LHC runs in three channels: Vector Boson Fusion (VBF), W Higgs-strahlung and Z Higgs-strahlung production of a Higgs boson and its subsequent decay into charm quarks. To reduce the overwhelmingly large backgrounds and to reduce false positives, we apply a set of simple kinematic and jet feature cuts and feed neural network data structures of three types; jet features, jet images and particle level features. To facilitate straightforward comparison with experimental studies, we express our results in terms of signal strengths.

==> Figures/Distributions/0Lep_NEvents.dat <==
# BEGIN PLOT
LegendOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/QCD_stat_sys.yoda/FatJets0Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_bb)_stat_sys.yoda/FatJets0Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/ZZjets_stat_sys.yoda/FatJets0Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/Zjets_stat_sys.yoda/FatJets0Lep/NEvents
DrawOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/QCD_stat_sys.yoda/FatJets0Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_bb)_stat_sys.yoda/FatJets0Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/ZZjets_stat_sys.yoda/FatJets0Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/Zjets_stat_sys.yoda/FatJets0Lep/NEvents
Title=
RatioPlotReference=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/NEvents
RatioPlotLogY=1
XCustomMajorTicks=0 0 1 1 2 2 3 3 4 4 5 5 6 6 7 7 8 8 9 9
RatioPlot=1
LogY=1
RatioPlotYMax=1e7
CustomLegend=$\int \mathcal{L} dt = 3000fb^{-1}$
XLabel=vetoEvent call $N_{veto}$
RatioPlotYLabel=Ratio
YLabel=$N(N_{veto})$
YMin=0.9
Legend=1
RatioPlotYMin=1e0
# END PLOT

# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/NEvents
ErrorBandColor={[rgb]{0.30,0.30,0.99}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.30,0.99}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/NEvents
RatioPlotSameStyle=1
Title=$\mathrm{VBF}_{\mathrm{H}\rightarrow\mathrm{cc}}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.070869e+04	6.473120e+02	7.301597e+02
5.000000e-01	1.500000e+00	9.010664e+03	5.297526e+02	5.956466e+02
1.500000e+00	2.500000e+00	9.008565e+03	5.296107e+02	5.954827e+02
2.500000e+00	3.500000e+00	5.194165e+03	3.128050e+02	3.522925e+02
3.500000e+00	4.500000e+00	3.540237e+03	2.182202e+02	2.462399e+02
4.500000e+00	5.500000e+00	5.463923e+02	2.938176e+01	3.231734e+01
5.500000e+00	6.500000e+00	5.338871e+02	2.877249e+01	3.164709e+01
6.500000e+00	7.500000e+00	5.240442e+02	2.808374e+01	3.085902e+01
7.500000e+00	8.500000e+00	3.298495e+02	1.631067e+01	1.757551e+01
8.500000e+00	9.500000e+00	2.776323e+02	1.375346e+01	1.477831e+01
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/QCD_stat_sys.yoda/FatJets0Lep/NEvents
ErrorBandColor={[rgb]{0.04,0.66,0.93}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.04,0.66,0.93}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/QCD_stat_sys.yoda/FatJets0Lep/NEvents
RatioPlotSameStyle=1
Title=$\mathrm{QCD}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.702073e+09	1.876407e+09	2.502721e+09
5.000000e-01	1.500000e+00	9.311003e+09	1.797643e+09	2.396531e+09
1.500000e+00	2.500000e+00	9.310499e+09	1.797543e+09	2.396395e+09
2.500000e+00	3.500000e+00	7.421723e+09	1.432965e+09	1.910756e+09
3.500000e+00	4.500000e+00	3.121628e+09	6.144912e+08	8.235613e+08
4.500000e+00	5.500000e+00	4.974752e+07	9.438414e+06	1.250101e+07
5.500000e+00	6.500000e+00	3.710081e+07	7.063069e+06	9.360123e+06
6.500000e+00	7.500000e+00	3.150778e+07	5.975623e+06	7.907765e+06
7.500000e+00	8.500000e+00	1.643240e+07	3.078709e+06	4.052533e+06
8.500000e+00	9.500000e+00	7.295299e+05	1.526126e+05	1.906642e+05
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_bb)_stat_sys.yoda/FatJets0Lep/NEvents
ErrorBandColor={[rgb]{0.23,0.91,0.84}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.23,0.91,0.84}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_bb)_stat_sys.yoda/FatJets0Lep/NEvents
RatioPlotSameStyle=1
Title=$\mathrm{VBF}_{\mathrm{H}\rightarrow\mathrm{bb}}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.111230e+05	1.273846e+04	1.436636e+04
5.000000e-01	1.500000e+00	1.547532e+05	9.095393e+03	1.022589e+04
1.500000e+00	2.500000e+00	1.546709e+05	9.091292e+03	1.022129e+04
2.500000e+00	3.500000e+00	8.597123e+04	5.179821e+03	5.832103e+03
3.500000e+00	4.500000e+00	5.808949e+04	3.584267e+03	4.044402e+03
4.500000e+00	5.500000e+00	8.782422e+03	4.703155e+02	5.165927e+02
5.500000e+00	6.500000e+00	8.753557e+03	4.688521e+02	5.149899e+02
6.500000e+00	7.500000e+00	8.554714e+03	4.548595e+02	4.989714e+02
7.500000e+00	8.500000e+00	5.471457e+03	2.697634e+02	2.901404e+02
8.500000e+00	9.500000e+00	4.232778e+03	2.124482e+02	2.280959e+02
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/ZZjets_stat_sys.yoda/FatJets0Lep/NEvents
ErrorBandColor={[rgb]{0.77,0.91,0.54}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.77,0.91,0.54}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/ZZjets_stat_sys.yoda/FatJets0Lep/NEvents
RatioPlotSameStyle=1
Title=$\mathrm{ZZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.810727e+07	8.876519e+05	1.084152e+06
5.000000e-01	1.500000e+00	1.978074e+07	5.778119e+05	7.065116e+05
1.500000e+00	2.500000e+00	1.671312e+07	4.841819e+05	5.920716e+05
2.500000e+00	3.500000e+00	2.588008e+05	3.650512e+04	4.649694e+04
3.500000e+00	4.500000e+00	2.007372e+05	2.755374e+04	3.503208e+04
4.500000e+00	5.500000e+00	7.645018e+02	1.095415e+02	1.374925e+02
5.500000e+00	6.500000e+00	5.682343e+02	8.216412e+01	1.031520e+02
6.500000e+00	7.500000e+00	5.230342e+02	7.582530e+01	9.517909e+01
7.500000e+00	8.500000e+00	3.844159e+02	5.383326e+01	6.701005e+01
8.500000e+00	9.500000e+00	1.370808e+01	2.588892e+00	3.053094e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/Zjets_stat_sys.yoda/FatJets0Lep/NEvents
ErrorBandColor={[rgb]{1.00,0.66,0.36}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{1.00,0.66,0.36}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/Zjets_stat_sys.yoda/FatJets0Lep/NEvents
RatioPlotSameStyle=1
Title=$\mathrm{Z+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.260931e+07	3.743666e+06	4.793142e+06
5.000000e-01	1.500000e+00	2.161585e+07	3.579267e+06	4.583373e+06
1.500000e+00	2.500000e+00	9.356522e+06	1.553722e+06	1.987251e+06
2.500000e+00	3.500000e+00	7.210470e+06	1.206906e+06	1.547165e+06
3.500000e+00	4.500000e+00	3.129408e+06	5.365714e+05	6.912755e+05
4.500000e+00	5.500000e+00	5.078083e+04	9.161202e+03	1.158667e+04
5.500000e+00	6.500000e+00	3.558789e+04	6.658877e+03	8.323944e+03
6.500000e+00	7.500000e+00	2.929131e+04	5.591207e+03	6.936250e+03
7.500000e+00	8.500000e+00	1.434365e+04	2.513730e+03	3.157271e+03
8.500000e+00	9.500000e+00	9.691888e+02	2.756783e+02	3.024716e+02
# END HISTO1D



==> Figures/Distributions/0Lep_Obs_FJ_PlanarFlow.dat <==
# BEGIN PLOT
LegendOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/QCD_stat_sys.yoda/FatJets0Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_bb)_stat_sys.yoda/FatJets0Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/ZZjets_stat_sys.yoda/FatJets0Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/Zjets_stat_sys.yoda/FatJets0Lep/Obs_FJ_PlanarFlow
DrawOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/QCD_stat_sys.yoda/FatJets0Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_bb)_stat_sys.yoda/FatJets0Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/ZZjets_stat_sys.yoda/FatJets0Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/Zjets_stat_sys.yoda/FatJets0Lep/Obs_FJ_PlanarFlow
Title=
RatioPlotReference=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/Obs_FJ_PlanarFlow
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=1e3
RatioPlotYLabel=Ratio
XLabel=$P_{f}$
YLabel=$1/\sigma d \sigma / dP_{f}$
Legend=1
RatioPlotYMin=1e-3
# END PLOT

# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/Obs_FJ_PlanarFlow
ErrorBandColor={[rgb]{0.30,0.30,0.99}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.30,0.99}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/Obs_FJ_PlanarFlow
RatioPlotSameStyle=1
Title=$\mathrm{VBF}_{\mathrm{H}\rightarrow\mathrm{cc}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	3.342576e+00	1.450508e-01	1.450150e-01
5.000000e-02	1.000000e-01	5.307354e+00	1.871077e-01	1.870898e-01
1.000000e-01	1.500000e-01	3.615154e+00	1.560118e-01	1.560232e-01
1.500000e-01	2.000000e-01	1.967782e+00	1.092447e-01	1.092388e-01
2.000000e-01	2.500000e-01	1.419743e+00	9.497505e-02	9.496231e-02
2.500000e-01	3.000000e-01	8.410750e-01	7.252717e-02	7.252724e-02
3.000000e-01	3.500000e-01	7.624862e-01	7.459107e-02	7.459299e-02
3.500000e-01	4.000000e-01	4.972408e-01	5.563947e-02	5.563769e-02
4.000000e-01	4.500000e-01	3.778256e-01	4.302556e-02	4.302689e-02
4.500000e-01	5.000000e-01	3.243402e-01	4.196222e-02	4.197338e-02
5.000000e-01	5.500000e-01	2.507240e-01	3.901846e-02	3.902128e-02
5.500000e-01	6.000000e-01	3.218748e-01	6.842475e-02	6.865779e-02
6.000000e-01	6.500000e-01	1.948797e-01	3.019087e-02	3.018994e-02
6.500000e-01	7.000000e-01	1.635157e-01	3.250470e-02	3.250383e-02
7.000000e-01	7.500000e-01	1.273347e-01	2.426343e-02	2.426666e-02
7.500000e-01	8.000000e-01	1.535566e-01	5.858528e-02	5.858548e-02
8.000000e-01	8.500000e-01	8.216814e-02	2.009282e-02	2.009281e-02
8.500000e-01	9.000000e-01	9.007374e-02	2.003072e-02	2.003058e-02
9.000000e-01	9.500000e-01	9.559306e-02	2.729248e-02	2.729242e-02
9.500000e-01	1.000000e+00	6.470250e-02	2.575110e-02	2.575113e-02
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/QCD_stat_sys.yoda/FatJets0Lep/Obs_FJ_PlanarFlow
ErrorBandColor={[rgb]{0.04,0.66,0.93}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.04,0.66,0.93}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/QCD_stat_sys.yoda/FatJets0Lep/Obs_FJ_PlanarFlow
RatioPlotSameStyle=1
Title=$\mathrm{QCD}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	2.795194e-02	1.504981e-02	1.504857e-02
5.000000e-02	1.000000e-01	2.213156e-01	3.791489e-02	3.789685e-02
1.000000e-01	1.500000e-01	6.097082e-01	6.846990e-02	6.845663e-02
1.500000e-01	2.000000e-01	7.993562e-01	8.156826e-02	8.151691e-02
2.000000e-01	2.500000e-01	1.159964e+00	9.872217e-02	9.872178e-02
2.500000e-01	3.000000e-01	1.208272e+00	9.934368e-02	9.932837e-02
3.000000e-01	3.500000e-01	1.504519e+00	1.200978e-01	1.200978e-01
3.500000e-01	4.000000e-01	1.123833e+00	8.449437e-02	8.451700e-02
4.000000e-01	4.500000e-01	1.740839e+00	1.199215e-01	1.199252e-01
4.500000e-01	5.000000e-01	1.525228e+00	1.104906e-01	1.104908e-01
5.000000e-01	5.500000e-01	1.042895e+00	8.084727e-02	8.084730e-02
5.500000e-01	6.000000e-01	1.236802e+00	1.014497e-01	1.014454e-01
6.000000e-01	6.500000e-01	1.036119e+00	8.999019e-02	8.998987e-02
6.500000e-01	7.000000e-01	1.055187e+00	8.651278e-02	8.652243e-02
7.000000e-01	7.500000e-01	1.230690e+00	9.654219e-02	9.654444e-02
7.500000e-01	8.000000e-01	9.340014e-01	8.300034e-02	8.299927e-02
8.000000e-01	8.500000e-01	1.089817e+00	8.954390e-02	8.954527e-02
8.500000e-01	9.000000e-01	9.450436e-01	8.790733e-02	8.791989e-02
9.000000e-01	9.500000e-01	7.513114e-01	7.556774e-02	7.558216e-02
9.500000e-01	1.000000e+00	7.571464e-01	7.305691e-02	7.305730e-02
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_bb)_stat_sys.yoda/FatJets0Lep/Obs_FJ_PlanarFlow
ErrorBandColor={[rgb]{0.23,0.91,0.84}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.23,0.91,0.84}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_bb)_stat_sys.yoda/FatJets0Lep/Obs_FJ_PlanarFlow
RatioPlotSameStyle=1
Title=$\mathrm{VBF}_{\mathrm{H}\rightarrow\mathrm{bb}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	3.026228e+00	1.554509e-01	1.554171e-01
5.000000e-02	1.000000e-01	5.154442e+00	1.842711e-01	1.842615e-01
1.000000e-01	1.500000e-01	3.406992e+00	1.543258e-01	1.543309e-01
1.500000e-01	2.000000e-01	2.087918e+00	1.163935e-01	1.164275e-01
2.000000e-01	2.500000e-01	1.180259e+00	8.627079e-02	8.627027e-02
2.500000e-01	3.000000e-01	9.429994e-01	7.945325e-02	7.946203e-02
3.000000e-01	3.500000e-01	7.471038e-01	7.558411e-02	7.557628e-02
3.500000e-01	4.000000e-01	7.032420e-01	7.309586e-02	7.309237e-02
4.000000e-01	4.500000e-01	5.538418e-01	6.811558e-02	6.811522e-02
4.500000e-01	5.000000e-01	3.120938e-01	4.267382e-02	4.271286e-02
5.000000e-01	5.500000e-01	3.390240e-01	4.573781e-02	4.573990e-02
5.500000e-01	6.000000e-01	2.394508e-01	3.840011e-02	3.840403e-02
6.000000e-01	6.500000e-01	3.456462e-01	7.214438e-02	7.214964e-02
6.500000e-01	7.000000e-01	1.717604e-01	3.057869e-02	3.058012e-02
7.000000e-01	7.500000e-01	1.818654e-01	3.258087e-02	3.257764e-02
7.500000e-01	8.000000e-01	1.792198e-01	3.803272e-02	3.803253e-02
8.000000e-01	8.500000e-01	1.560007e-01	5.175174e-02	5.175083e-02
8.500000e-01	9.000000e-01	1.186179e-01	3.292120e-02	3.292148e-02
9.000000e-01	9.500000e-01	8.000992e-02	2.175879e-02	2.175689e-02
9.500000e-01	1.000000e+00	7.328464e-02	2.054222e-02	2.054192e-02
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/ZZjets_stat_sys.yoda/FatJets0Lep/Obs_FJ_PlanarFlow
ErrorBandColor={[rgb]{0.77,0.91,0.54}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.77,0.91,0.54}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/ZZjets_stat_sys.yoda/FatJets0Lep/Obs_FJ_PlanarFlow
RatioPlotSameStyle=1
Title=$\mathrm{ZZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	3.921272e-01	7.513702e-02	7.512067e-02
5.000000e-02	1.000000e-01	1.572991e+00	1.222050e-01	1.217743e-01
1.000000e-01	1.500000e-01	2.078862e+00	1.633160e-01	1.629845e-01
1.500000e-01	2.000000e-01	2.194260e+00	1.578424e-01	1.575927e-01
2.000000e-01	2.500000e-01	1.766594e+00	1.410776e-01	1.410052e-01
2.500000e-01	3.000000e-01	1.904714e+00	1.642442e-01	1.640373e-01
3.000000e-01	3.500000e-01	1.140475e+00	9.209306e-02	9.206529e-02
3.500000e-01	4.000000e-01	1.196161e+00	1.060809e-01	1.060879e-01
4.000000e-01	4.500000e-01	1.107450e+00	1.389174e-01	1.389183e-01
4.500000e-01	5.000000e-01	9.351022e-01	1.084143e-01	1.085352e-01
5.000000e-01	5.500000e-01	7.976320e-01	9.681329e-02	9.712373e-02
5.500000e-01	6.000000e-01	8.415526e-01	1.079191e-01	1.080065e-01
6.000000e-01	6.500000e-01	4.883142e-01	5.236735e-02	5.237045e-02
6.500000e-01	7.000000e-01	3.369548e-01	3.975940e-02	3.974607e-02
7.000000e-01	7.500000e-01	8.195700e-01	1.164115e-01	1.165443e-01
7.500000e-01	8.000000e-01	6.426512e-01	8.824509e-02	8.844592e-02
8.000000e-01	8.500000e-01	4.475534e-01	5.639138e-02	5.650561e-02
8.500000e-01	9.000000e-01	4.610636e-01	7.358874e-02	7.379336e-02
9.000000e-01	9.500000e-01	3.264818e-01	4.138304e-02	4.150058e-02
9.500000e-01	1.000000e+00	5.494898e-01	8.665054e-02	8.683798e-02
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/Zjets_stat_sys.yoda/FatJets0Lep/Obs_FJ_PlanarFlow
ErrorBandColor={[rgb]{1.00,0.66,0.36}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{1.00,0.66,0.36}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/Zjets_stat_sys.yoda/FatJets0Lep/Obs_FJ_PlanarFlow
RatioPlotSameStyle=1
Title=$\mathrm{Z+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.828215e-01	4.197254e-02	4.194713e-02
5.000000e-02	1.000000e-01	5.761128e-01	1.715284e-01	1.715184e-01
1.000000e-01	1.500000e-01	9.395610e-01	2.375263e-01	2.375124e-01
1.500000e-01	2.000000e-01	1.409604e+00	2.268629e-01	2.267621e-01
2.000000e-01	2.500000e-01	1.062197e+00	1.536337e-01	1.536348e-01
2.500000e-01	3.000000e-01	1.040494e+00	1.523383e-01	1.523417e-01
3.000000e-01	3.500000e-01	1.229872e+00	1.587883e-01	1.587878e-01
3.500000e-01	4.000000e-01	1.713016e+00	4.523865e-01	4.523874e-01
4.000000e-01	4.500000e-01	1.602287e+00	3.384911e-01	3.384439e-01
4.500000e-01	5.000000e-01	1.032450e+00	1.743190e-01	1.743608e-01
5.000000e-01	5.500000e-01	9.394238e-01	1.486309e-01	1.486420e-01
5.500000e-01	6.000000e-01	2.120912e+00	5.397038e-01	5.397079e-01
6.000000e-01	6.500000e-01	1.265142e+00	2.461314e-01	2.461343e-01
6.500000e-01	7.000000e-01	6.186104e-01	9.522229e-02	9.521531e-02
7.000000e-01	7.500000e-01	8.113542e-01	1.434786e-01	1.435306e-01
7.500000e-01	8.000000e-01	7.113300e-01	1.444982e-01	1.445591e-01
8.000000e-01	8.500000e-01	1.198087e+00	2.910799e-01	2.910812e-01
8.500000e-01	9.000000e-01	5.810358e-01	1.517233e-01	1.517237e-01
9.000000e-01	9.500000e-01	4.561990e-01	8.020774e-02	8.019951e-02
9.500000e-01	1.000000e+00	5.094914e-01	1.106678e-01	1.106704e-01
# END HISTO1D



==> Figures/Distributions/0Lep_Obs_FJ_tau12.dat <==
# BEGIN PLOT
LegendOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/QCD_stat_sys.yoda/FatJets0Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_bb)_stat_sys.yoda/FatJets0Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/ZZjets_stat_sys.yoda/FatJets0Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/Zjets_stat_sys.yoda/FatJets0Lep/Obs_FJ_tau12
DrawOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/QCD_stat_sys.yoda/FatJets0Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_bb)_stat_sys.yoda/FatJets0Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/ZZjets_stat_sys.yoda/FatJets0Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/Zjets_stat_sys.yoda/FatJets0Lep/Obs_FJ_tau12
Title=
RatioPlotReference=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/Obs_FJ_tau12
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=1e3
RatioPlotYLabel=Ratio
XLabel=$\tau_{2} / \tau_{1}$
YLabel=$1/\sigma d \sigma / d(\tau_{2} / \tau_{1})$
Legend=1
RatioPlotYMin=1e-3
# END PLOT

# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/Obs_FJ_tau12
ErrorBandColor={[rgb]{0.30,0.30,0.99}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.30,0.99}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/Obs_FJ_tau12
RatioPlotSameStyle=1
Title=$\mathrm{VBF}_{\mathrm{H}\rightarrow\mathrm{cc}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	2.345694e-01	3.508826e-02	3.508244e-02
5.000000e-02	1.000000e-01	4.353740e+00	1.677714e-01	1.677493e-01
1.000000e-01	1.500000e-01	5.183656e+00	1.855209e-01	1.855097e-01
1.500000e-01	2.000000e-01	3.523866e+00	1.466991e-01	1.466895e-01
2.000000e-01	2.500000e-01	2.281032e+00	1.294459e-01	1.294503e-01
2.500000e-01	3.000000e-01	1.370378e+00	8.875732e-02	8.876156e-02
3.000000e-01	3.500000e-01	1.013760e+00	7.854789e-02	7.857302e-02
3.500000e-01	4.000000e-01	6.287014e-01	5.928875e-02	5.928698e-02
4.000000e-01	4.500000e-01	4.659186e-01	7.007684e-02	7.033230e-02
4.500000e-01	5.000000e-01	2.946494e-01	4.356700e-02	4.356936e-02
5.000000e-01	5.500000e-01	2.371436e-01	3.893587e-02	3.893816e-02
5.500000e-01	6.000000e-01	1.910774e-01	5.910019e-02	5.909768e-02
6.000000e-01	6.500000e-01	1.091313e-01	3.012530e-02	3.012605e-02
6.500000e-01	7.000000e-01	2.401944e-02	7.371126e-03	7.370996e-03
7.000000e-01	7.500000e-01	3.506352e-02	1.270360e-02	1.270353e-02
7.500000e-01	8.000000e-01	1.468509e-02	9.665999e-03	9.666450e-03
8.000000e-01	8.500000e-01	2.639140e-02	2.199872e-02	2.200048e-02
8.500000e-01	9.000000e-01	1.221924e-02	1.026873e-02	1.026883e-02
9.000000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/QCD_stat_sys.yoda/FatJets0Lep/Obs_FJ_tau12
ErrorBandColor={[rgb]{0.04,0.66,0.93}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.04,0.66,0.93}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/QCD_stat_sys.yoda/FatJets0Lep/Obs_FJ_tau12
RatioPlotSameStyle=1
Title=$\mathrm{QCD}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-02	1.000000e-01	7.840326e-02	2.457709e-02	2.457369e-02
1.000000e-01	1.500000e-01	3.201974e-01	4.854282e-02	4.853964e-02
1.500000e-01	2.000000e-01	9.685616e-01	8.450752e-02	8.446132e-02
2.000000e-01	2.500000e-01	1.551425e+00	1.152228e-01	1.151968e-01
2.500000e-01	3.000000e-01	1.644330e+00	1.091789e-01	1.091669e-01
3.000000e-01	3.500000e-01	2.155264e+00	1.302765e-01	1.302879e-01
3.500000e-01	4.000000e-01	2.298756e+00	1.379889e-01	1.379974e-01
4.000000e-01	4.500000e-01	2.175066e+00	1.291876e-01	1.291865e-01
4.500000e-01	5.000000e-01	1.868534e+00	1.199710e-01	1.199692e-01
5.000000e-01	5.500000e-01	1.812597e+00	1.199794e-01	1.199800e-01
5.500000e-01	6.000000e-01	1.564241e+00	1.118463e-01	1.118523e-01
6.000000e-01	6.500000e-01	1.080361e+00	9.144613e-02	9.145887e-02
6.500000e-01	7.000000e-01	1.021413e+00	9.161969e-02	9.161647e-02
7.000000e-01	7.500000e-01	5.701244e-01	6.388251e-02	6.389305e-02
7.500000e-01	8.000000e-01	4.059084e-01	5.077920e-02	5.079175e-02
8.000000e-01	8.500000e-01	3.116742e-01	4.856950e-02	4.856812e-02
8.500000e-01	9.000000e-01	1.541470e-01	3.240980e-02	3.242070e-02
9.000000e-01	9.500000e-01	1.899917e-02	1.044175e-02	1.044237e-02
9.500000e-01	1.000000e+00	1.367941e-07	9.734844e-08	9.766041e-08
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_bb)_stat_sys.yoda/FatJets0Lep/Obs_FJ_tau12
ErrorBandColor={[rgb]{0.23,0.91,0.84}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.23,0.91,0.84}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_bb)_stat_sys.yoda/FatJets0Lep/Obs_FJ_tau12
RatioPlotSameStyle=1
Title=$\mathrm{VBF}_{\mathrm{H}\rightarrow\mathrm{bb}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.140521e-02	1.140712e-02	1.140666e-02
5.000000e-02	1.000000e-01	2.549532e+00	1.383278e-01	1.383038e-01
1.000000e-01	1.500000e-01	5.840802e+00	2.077514e-01	2.077431e-01
1.500000e-01	2.000000e-01	3.639252e+00	1.461384e-01	1.461424e-01
2.000000e-01	2.500000e-01	2.380442e+00	1.273421e-01	1.273299e-01
2.500000e-01	3.000000e-01	1.771288e+00	1.133111e-01	1.133159e-01
3.000000e-01	3.500000e-01	1.123861e+00	8.496367e-02	8.498864e-02
3.500000e-01	4.000000e-01	9.204142e-01	8.934944e-02	8.935692e-02
4.000000e-01	4.500000e-01	5.696140e-01	6.897482e-02	6.897877e-02
4.500000e-01	5.000000e-01	4.575560e-01	6.486593e-02	6.486785e-02
5.000000e-01	5.500000e-01	2.438476e-01	4.198353e-02	4.198453e-02
5.500000e-01	6.000000e-01	1.762893e-01	3.668503e-02	3.668602e-02
6.000000e-01	6.500000e-01	1.121697e-01	2.453602e-02	2.453652e-02
6.500000e-01	7.000000e-01	1.182640e-01	4.977559e-02	4.977151e-02
7.000000e-01	7.500000e-01	3.838402e-02	1.436806e-02	1.436770e-02
7.500000e-01	8.000000e-01	2.517136e-02	1.004009e-02	1.003997e-02
8.000000e-01	8.500000e-01	1.925753e-02	8.865032e-03	8.864951e-03
8.500000e-01	9.000000e-01	2.449100e-03	2.451388e-03	2.452084e-03
9.000000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/ZZjets_stat_sys.yoda/FatJets0Lep/Obs_FJ_tau12
ErrorBandColor={[rgb]{0.77,0.91,0.54}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.77,0.91,0.54}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/ZZjets_stat_sys.yoda/FatJets0Lep/Obs_FJ_tau12
RatioPlotSameStyle=1
Title=$\mathrm{ZZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	2.553830e-02	1.237597e-02	1.237263e-02
5.000000e-02	1.000000e-01	5.188266e-01	5.688094e-02	5.671435e-02
1.000000e-01	1.500000e-01	1.971240e+00	1.563321e-01	1.558251e-01
1.500000e-01	2.000000e-01	2.518668e+00	1.607501e-01	1.597214e-01
2.000000e-01	2.500000e-01	2.989918e+00	1.869667e-01	1.866714e-01
2.500000e-01	3.000000e-01	2.233872e+00	1.542930e-01	1.541436e-01
3.000000e-01	3.500000e-01	2.192606e+00	1.985851e-01	1.986679e-01
3.500000e-01	4.000000e-01	1.766306e+00	1.427892e-01	1.430778e-01
4.000000e-01	4.500000e-01	1.376958e+00	1.258134e-01	1.261907e-01
4.500000e-01	5.000000e-01	1.399210e+00	1.225623e-01	1.226238e-01
5.000000e-01	5.500000e-01	1.122656e+00	1.273284e-01	1.279764e-01
5.500000e-01	6.000000e-01	6.291820e-01	7.279824e-02	7.296801e-02
6.000000e-01	6.500000e-01	4.347764e-01	6.162496e-02	6.166786e-02
6.500000e-01	7.000000e-01	3.476598e-01	4.770992e-02	4.784856e-02
7.000000e-01	7.500000e-01	2.835420e-01	6.918449e-02	6.920235e-02
7.500000e-01	8.000000e-01	1.476514e-01	3.913572e-02	3.916068e-02
8.000000e-01	8.500000e-01	3.182872e-02	1.083302e-02	1.084656e-02
8.500000e-01	9.000000e-01	9.556448e-03	5.824791e-03	5.828025e-03
9.000000e-01	9.500000e-01	3.710322e-06	3.716580e-06	3.717798e-06
9.500000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/Zjets_stat_sys.yoda/FatJets0Lep/Obs_FJ_tau12
ErrorBandColor={[rgb]{1.00,0.66,0.36}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{1.00,0.66,0.36}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/Zjets_stat_sys.yoda/FatJets0Lep/Obs_FJ_tau12
RatioPlotSameStyle=1
Title=$\mathrm{Z+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.123223e-01	7.849674e-02	7.848960e-02
5.000000e-02	1.000000e-01	4.049862e-01	9.236779e-02	9.230315e-02
1.000000e-01	1.500000e-01	6.633182e-01	1.586397e-01	1.586375e-01
1.500000e-01	2.000000e-01	1.460113e+00	2.973006e-01	2.972070e-01
2.000000e-01	2.500000e-01	2.006144e+00	3.241258e-01	3.241334e-01
2.500000e-01	3.000000e-01	1.515005e+00	1.625372e-01	1.625518e-01
3.000000e-01	3.500000e-01	2.373806e+00	5.466905e-01	5.466624e-01
3.500000e-01	4.000000e-01	2.421486e+00	3.574564e-01	3.574556e-01
4.000000e-01	4.500000e-01	2.119844e+00	2.683418e-01	2.683769e-01
4.500000e-01	5.000000e-01	1.301516e+00	1.826211e-01	1.826400e-01
5.000000e-01	5.500000e-01	1.366324e+00	2.904171e-01	2.904202e-01
5.500000e-01	6.000000e-01	1.691875e+00	3.862114e-01	3.862226e-01
6.000000e-01	6.500000e-01	7.786824e-01	1.686081e-01	1.686094e-01
6.500000e-01	7.000000e-01	5.834192e-01	1.687344e-01	1.687339e-01
7.000000e-01	7.500000e-01	4.606042e-01	1.144643e-01	1.144819e-01
7.500000e-01	8.000000e-01	3.077826e-01	8.989757e-02	8.989697e-02
8.000000e-01	8.500000e-01	3.291966e-01	8.193468e-02	8.193662e-02
8.500000e-01	9.000000e-01	9.143118e-02	3.793222e-02	3.793552e-02
9.000000e-01	9.500000e-01	1.214207e-02	7.376030e-03	7.377079e-03
9.500000e-01	1.000000e+00	1.548324e-06	1.550415e-06	1.551240e-06
# END HISTO1D



==> Figures/Distributions/0Lep_ll_Mass.dat <==
# BEGIN PLOT
LegendOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/QCD_stat_sys.yoda/FatJets0Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_bb)_stat_sys.yoda/FatJets0Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/ZZjets_stat_sys.yoda/FatJets0Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/Zjets_stat_sys.yoda/FatJets0Lep/ll_Mass
DrawOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/QCD_stat_sys.yoda/FatJets0Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_bb)_stat_sys.yoda/FatJets0Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/ZZjets_stat_sys.yoda/FatJets0Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/Zjets_stat_sys.yoda/FatJets0Lep/ll_Mass
Title=
RatioPlotReference=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/ll_Mass
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=1e3
RatioPlotYLabel=Ratio
XLabel=$M_{p_{l_1}+p_{l_2}}$ [GeV]
YLabel=$1/\sigma d \sigma / dM_{p_{l_1}+p_{l_2}}$ [1/GeV]
Legend=1
RatioPlotYMin=1e-3
# END PLOT

# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/ll_Mass
ErrorBandColor={[rgb]{0.30,0.30,0.99}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.30,0.99}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/ll_Mass
RatioPlotSameStyle=1
Title=$\mathrm{VBF}_{\mathrm{H}\rightarrow\mathrm{cc}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/QCD_stat_sys.yoda/FatJets0Lep/ll_Mass
ErrorBandColor={[rgb]{0.04,0.66,0.93}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.04,0.66,0.93}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/QCD_stat_sys.yoda/FatJets0Lep/ll_Mass
RatioPlotSameStyle=1
Title=$\mathrm{QCD}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_bb)_stat_sys.yoda/FatJets0Lep/ll_Mass
ErrorBandColor={[rgb]{0.23,0.91,0.84}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.23,0.91,0.84}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_bb)_stat_sys.yoda/FatJets0Lep/ll_Mass
RatioPlotSameStyle=1
Title=$\mathrm{VBF}_{\mathrm{H}\rightarrow\mathrm{bb}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/ZZjets_stat_sys.yoda/FatJets0Lep/ll_Mass
ErrorBandColor={[rgb]{0.77,0.91,0.54}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.77,0.91,0.54}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/ZZjets_stat_sys.yoda/FatJets0Lep/ll_Mass
RatioPlotSameStyle=1
Title=$\mathrm{ZZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/Zjets_stat_sys.yoda/FatJets0Lep/ll_Mass
ErrorBandColor={[rgb]{1.00,0.66,0.36}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{1.00,0.66,0.36}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/Zjets_stat_sys.yoda/FatJets0Lep/ll_Mass
RatioPlotSameStyle=1
Title=$\mathrm{Z+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Figures/Distributions/0Lep_qq_etaj1etaj2.dat <==
# BEGIN PLOT
LegendOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/QCD_stat_sys.yoda/FatJets0Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_bb)_stat_sys.yoda/FatJets0Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/ZZjets_stat_sys.yoda/FatJets0Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/Zjets_stat_sys.yoda/FatJets0Lep/qq_etaj1etaj2
DrawOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/QCD_stat_sys.yoda/FatJets0Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_bb)_stat_sys.yoda/FatJets0Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/ZZjets_stat_sys.yoda/FatJets0Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/Zjets_stat_sys.yoda/FatJets0Lep/qq_etaj1etaj2
Title=
RatioPlotReference=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/qq_etaj1etaj2
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=1e3
RatioPlotYLabel=Ratio
XLabel=$\eta_{j_i}$
YLabel=$1/\sigma d \sigma / d\eta_{j_i}$
Legend=1
RatioPlotYMin=1e-3
# END PLOT

# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/qq_etaj1etaj2
ErrorBandColor={[rgb]{0.30,0.30,0.99}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.30,0.99}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_cc)_stat_sys.yoda/FatJets0Lep/qq_etaj1etaj2
RatioPlotSameStyle=1
Title=$\mathrm{VBF}_{\mathrm{H}\rightarrow\mathrm{cc}}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.666667e+00	-4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.333333e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.666667e+00	-3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.333333e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.666667e+00	-2.333333e+00	1.325000e-01	3.589257e-03	3.611149e-03
-2.333333e+00	-2.000000e+00	2.706471e-01	5.165912e-03	5.197390e-03
-2.000000e+00	-1.666667e+00	2.533021e-01	4.860009e-03	4.864240e-03
-1.666667e+00	-1.333333e+00	2.210924e-01	4.390496e-03	4.389285e-03
-1.333333e+00	-1.000000e+00	2.029555e-01	4.800726e-03	4.795140e-03
-1.000000e+00	-6.666666e-01	1.610879e-01	4.003487e-03	3.995875e-03
-6.666667e-01	-3.333333e-01	1.404496e-01	4.034004e-03	4.027664e-03
-3.333332e-01	0.000000e+00	1.202402e-01	3.853635e-03	3.864673e-03
0.000000e+00	3.333332e-01	1.259705e-01	3.892201e-03	3.900502e-03
3.333333e-01	6.666667e-01	1.381429e-01	4.025898e-03	4.037453e-03
6.666666e-01	1.000000e+00	1.602845e-01	3.980733e-03	3.968417e-03
1.000000e+00	1.333333e+00	1.892158e-01	4.328374e-03	4.321496e-03
1.333333e+00	1.666667e+00	2.306283e-01	4.670370e-03	4.663838e-03
1.666667e+00	2.000000e+00	2.538238e-01	4.802106e-03	4.787924e-03
2.000000e+00	2.333333e+00	2.680911e-01	5.147180e-03	5.185473e-03
2.333333e+00	2.666667e+00	1.315682e-01	3.668508e-03	3.691320e-03
2.666667e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e+00	3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.666667e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.333333e+00	4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.666667e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/QCD_stat_sys.yoda/FatJets0Lep/qq_etaj1etaj2
ErrorBandColor={[rgb]{0.04,0.66,0.93}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.04,0.66,0.93}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/QCD_stat_sys.yoda/FatJets0Lep/qq_etaj1etaj2
RatioPlotSameStyle=1
Title=$\mathrm{QCD}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.666667e+00	-4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.333333e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.666667e+00	-3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.333333e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.666667e+00	-2.333333e+00	7.654650e-02	6.575952e-04	6.623487e-04
-2.333333e+00	-2.000000e+00	1.807631e-01	9.625521e-04	9.678316e-04
-2.000000e+00	-1.666667e+00	2.060678e-01	9.451276e-04	9.447641e-04
-1.666667e+00	-1.333333e+00	2.198093e-01	9.585838e-04	9.589153e-04
-1.333333e+00	-1.000000e+00	2.184230e-01	9.431014e-04	9.432343e-04
-1.000000e+00	-6.666666e-01	2.090131e-01	9.390893e-04	9.380232e-04
-6.666667e-01	-3.333333e-01	1.947415e-01	9.167866e-04	9.120348e-04
-3.333332e-01	0.000000e+00	1.879355e-01	9.430349e-04	9.290852e-04
0.000000e+00	3.333332e-01	1.867545e-01	9.356252e-04	9.233404e-04
3.333333e-01	6.666667e-01	1.977694e-01	9.545124e-04	9.465667e-04
6.666666e-01	1.000000e+00	2.116056e-01	9.297478e-04	9.298449e-04
1.000000e+00	1.333333e+00	2.220710e-01	9.537279e-04	9.542991e-04
1.333333e+00	1.666667e+00	2.215329e-01	9.508194e-04	9.509273e-04
1.666667e+00	2.000000e+00	2.097697e-01	9.403646e-04	9.411467e-04
2.000000e+00	2.333333e+00	1.800870e-01	9.305143e-04	9.342817e-04
2.333333e+00	2.666667e+00	7.711014e-02	6.511758e-04	6.565468e-04
2.666667e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e+00	3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.666667e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.333333e+00	4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.666667e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_bb)_stat_sys.yoda/FatJets0Lep/qq_etaj1etaj2
ErrorBandColor={[rgb]{0.23,0.91,0.84}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.23,0.91,0.84}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/VBF(H_bb)_stat_sys.yoda/FatJets0Lep/qq_etaj1etaj2
RatioPlotSameStyle=1
Title=$\mathrm{VBF}_{\mathrm{H}\rightarrow\mathrm{bb}}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.666667e+00	-4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.333333e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.666667e+00	-3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.333333e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.666667e+00	-2.333333e+00	1.285935e-01	3.546302e-03	3.568044e-03
-2.333333e+00	-2.000000e+00	2.660335e-01	5.139926e-03	5.171382e-03
-2.000000e+00	-1.666667e+00	2.636641e-01	5.268488e-03	5.265445e-03
-1.666667e+00	-1.333333e+00	2.283234e-01	4.505893e-03	4.505296e-03
-1.333333e+00	-1.000000e+00	1.981033e-01	4.387523e-03	4.379748e-03
-1.000000e+00	-6.666666e-01	1.694503e-01	4.624613e-03	4.606641e-03
-6.666667e-01	-3.333333e-01	1.357023e-01	3.779979e-03	3.787677e-03
-3.333332e-01	0.000000e+00	1.161577e-01	3.615515e-03	3.605479e-03
0.000000e+00	3.333332e-01	1.263567e-01	4.026963e-03	4.036367e-03
3.333333e-01	6.666667e-01	1.416133e-01	4.120045e-03	4.107826e-03
6.666666e-01	1.000000e+00	1.655025e-01	4.412697e-03	4.403815e-03
1.000000e+00	1.333333e+00	1.918613e-01	4.207396e-03	4.203090e-03
1.333333e+00	1.666667e+00	2.241354e-01	4.496824e-03	4.494559e-03
1.666667e+00	2.000000e+00	2.542864e-01	4.688871e-03	4.699164e-03
2.000000e+00	2.333333e+00	2.679353e-01	5.144082e-03	5.172468e-03
2.333333e+00	2.666667e+00	1.222810e-01	3.547606e-03	3.572720e-03
2.666667e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e+00	3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.666667e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.333333e+00	4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.666667e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/ZZjets_stat_sys.yoda/FatJets0Lep/qq_etaj1etaj2
ErrorBandColor={[rgb]{0.77,0.91,0.54}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.77,0.91,0.54}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/ZZjets_stat_sys.yoda/FatJets0Lep/qq_etaj1etaj2
RatioPlotSameStyle=1
Title=$\mathrm{ZZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.666667e+00	-4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.333333e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.666667e+00	-3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.333333e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.666667e+00	-2.333333e+00	3.417902e-02	5.405611e-04	5.546534e-04
-2.333333e+00	-2.000000e+00	9.629056e-02	1.039736e-03	1.063613e-03
-2.000000e+00	-1.666667e+00	1.379685e-01	7.256423e-04	7.450929e-04
-1.666667e+00	-1.333333e+00	1.824274e-01	6.190598e-04	6.207451e-04
-1.333333e+00	-1.000000e+00	2.215494e-01	6.963456e-04	6.931684e-04
-1.000000e+00	-6.666666e-01	2.556974e-01	7.850463e-04	7.786875e-04
-6.666667e-01	-3.333333e-01	2.793450e-01	9.404049e-04	9.139875e-04
-3.333332e-01	0.000000e+00	2.914545e-01	1.021156e-03	9.885638e-04
0.000000e+00	3.333332e-01	2.919069e-01	1.030244e-03	9.948926e-04
3.333333e-01	6.666667e-01	2.786209e-01	9.273008e-04	9.013471e-04
6.666666e-01	1.000000e+00	2.551163e-01	8.001069e-04	7.935713e-04
1.000000e+00	1.333333e+00	2.217447e-01	7.084908e-04	7.042562e-04
1.333333e+00	1.666667e+00	1.825689e-01	6.474624e-04	6.519064e-04
1.666667e+00	2.000000e+00	1.393485e-01	7.407076e-04	7.626870e-04
2.000000e+00	2.333333e+00	9.709390e-02	1.065963e-03	1.088864e-03
2.333333e+00	2.666667e+00	3.468815e-02	5.924702e-04	6.108858e-04
2.666667e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e+00	3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.666667e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.333333e+00	4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.666667e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/Zjets_stat_sys.yoda/FatJets0Lep/qq_etaj1etaj2
ErrorBandColor={[rgb]{1.00,0.66,0.36}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{1.00,0.66,0.36}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/0Lep/Yodas/Zjets_stat_sys.yoda/FatJets0Lep/qq_etaj1etaj2
RatioPlotSameStyle=1
Title=$\mathrm{Z+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.666667e+00	-4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.333333e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.666667e+00	-3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.333333e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.666667e+00	-2.333333e+00	4.998947e-02	1.377967e-03	1.385590e-03
-2.333333e+00	-2.000000e+00	1.275428e-01	2.446550e-03	2.457287e-03
-2.000000e+00	-1.666667e+00	1.672854e-01	2.953147e-03	2.956139e-03
-1.666667e+00	-1.333333e+00	2.010954e-01	2.895941e-03	2.895960e-03
-1.333333e+00	-1.000000e+00	2.142364e-01	2.334585e-03	2.334442e-03
-1.000000e+00	-6.666666e-01	2.374975e-01	3.103824e-03	3.101339e-03
-6.666667e-01	-3.333333e-01	2.451452e-01	2.723693e-03	2.719983e-03
-3.333332e-01	0.000000e+00	2.494103e-01	3.040534e-03	3.035677e-03
0.000000e+00	3.333332e-01	2.527605e-01	2.718282e-03	2.710510e-03
3.333333e-01	6.666667e-01	2.479635e-01	2.701002e-03	2.696450e-03
6.666666e-01	1.000000e+00	2.414121e-01	4.083630e-03	4.082271e-03
1.000000e+00	1.333333e+00	2.213454e-01	3.039392e-03	3.037550e-03
1.333333e+00	1.666667e+00	1.954071e-01	2.898413e-03	2.897497e-03
1.666667e+00	2.000000e+00	1.699260e-01	3.833965e-03	3.836295e-03
2.000000e+00	2.333333e+00	1.292132e-01	2.617076e-03	2.633587e-03
2.333333e+00	2.666667e+00	4.976969e-02	1.298864e-03	1.309323e-03
2.666667e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e+00	3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.666667e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.333333e+00	4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.666667e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Figures/Distributions/1Lep_FJ_Mass.dat <==
# BEGIN PLOT
LegendOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/FJ_Mass
DrawOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/FJ_Mass
Title=
RatioPlotReference=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/FJ_Mass
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=1e3
RatioPlotYLabel=Ratio
XLabel=$M_{FJ}$ [GeV]
YLabel=$1/\sigma d \sigma / dM_{FJ}$ [1/GeV]
Legend=1
RatioPlotYMin=1e-3
# END PLOT

# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/FJ_Mass
ErrorBandColor={[rgb]{0.30,0.30,0.99}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.30,0.99}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/FJ_Mass
RatioPlotSameStyle=1
Title=$\mathrm{WHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{cc}}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	6.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	7.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+01	8.000000e+01	2.787192e-03	2.476420e-04	2.511524e-04
8.000000e+01	8.500000e+01	2.550210e-03	1.857769e-04	1.866314e-04
8.500000e+01	9.000000e+01	2.628450e-03	2.015123e-04	2.036310e-04
9.000000e+01	9.500000e+01	2.731108e-03	1.808989e-04	1.820765e-04
9.500000e+01	1.000000e+02	3.164510e-03	1.870759e-04	1.874816e-04
1.000000e+02	1.050000e+02	4.054224e-03	2.033688e-04	2.038019e-04
1.050000e+02	1.100000e+02	6.243670e-03	2.855534e-04	2.855460e-04
1.100000e+02	1.150000e+02	9.994566e-03	3.747377e-04	3.744154e-04
1.150000e+02	1.200000e+02	1.818999e-02	5.087105e-04	5.083683e-04
1.200000e+02	1.250000e+02	4.984124e-02	8.941247e-04	8.742245e-04
1.250000e+02	1.300000e+02	7.009794e-02	1.124160e-03	1.093009e-03
1.300000e+02	1.350000e+02	1.157533e-02	4.149389e-04	4.155545e-04
1.350000e+02	1.400000e+02	5.862986e-03	3.392473e-04	3.423558e-04
1.400000e+02	1.450000e+02	3.272004e-03	2.745025e-04	2.809966e-04
1.450000e+02	1.500000e+02	1.871581e-03	1.783745e-04	1.833334e-04
1.500000e+02	1.550000e+02	1.594766e-03	1.902797e-04	1.951204e-04
1.550000e+02	1.600000e+02	1.082938e-03	1.438576e-04	1.476842e-04
1.600000e+02	1.650000e+02	9.354868e-04	1.301865e-04	1.334846e-04
1.650000e+02	1.700000e+02	9.504544e-04	2.068129e-04	2.109991e-04
1.700000e+02	1.750000e+02	5.713612e-04	8.863187e-05	9.220303e-05
1.750000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/FJ_Mass
ErrorBandColor={[rgb]{0.10,0.59,0.95}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.10,0.59,0.95}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/FJ_Mass
RatioPlotSameStyle=1
Title=$\mathrm{WHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{bb}}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	6.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	7.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+01	8.000000e+01	3.351070e-03	2.438375e-04	2.448077e-04
8.000000e+01	8.500000e+01	3.525980e-03	3.047145e-04	3.072417e-04
8.500000e+01	9.000000e+01	3.515496e-03	2.443032e-04	2.445708e-04
9.000000e+01	9.500000e+01	4.593508e-03	2.929891e-04	2.954978e-04
9.500000e+01	1.000000e+02	5.949908e-03	2.862509e-04	2.884593e-04
1.000000e+02	1.050000e+02	7.695594e-03	3.559944e-04	3.564779e-04
1.050000e+02	1.100000e+02	1.245329e-02	5.214305e-04	5.215025e-04
1.100000e+02	1.150000e+02	1.719372e-02	4.890321e-04	4.877917e-04
1.150000e+02	1.200000e+02	2.525560e-02	5.840648e-04	5.792484e-04
1.200000e+02	1.250000e+02	4.686964e-02	9.845638e-04	9.355065e-04
1.250000e+02	1.300000e+02	4.637888e-02	1.005980e-03	1.000796e-03
1.300000e+02	1.350000e+02	8.920900e-03	4.044686e-04	4.062227e-04
1.350000e+02	1.400000e+02	4.609034e-03	2.832883e-04	2.875943e-04
1.400000e+02	1.450000e+02	2.713600e-03	2.111438e-04	2.139612e-04
1.450000e+02	1.500000e+02	1.931741e-03	2.056707e-04	2.143312e-04
1.500000e+02	1.550000e+02	1.529882e-03	1.800433e-04	1.837745e-04
1.550000e+02	1.600000e+02	1.057636e-03	1.597307e-04	1.626538e-04
1.600000e+02	1.650000e+02	1.011884e-03	1.500310e-04	1.538107e-04
1.650000e+02	1.700000e+02	7.211712e-04	1.277580e-04	1.306836e-04
1.700000e+02	1.750000e+02	7.214740e-04	1.222704e-04	1.243234e-04
1.750000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/FJ_Mass
ErrorBandColor={[rgb]{0.10,0.81,0.89}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.10,0.81,0.89}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/FJ_Mass
RatioPlotSameStyle=1
Title=$\mathrm{WW+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	6.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	7.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+01	8.000000e+01	1.190375e-02	6.399069e-04	6.412261e-04
8.000000e+01	8.500000e+01	2.577764e-02	1.247527e-03	1.249019e-03
8.500000e+01	9.000000e+01	1.473094e-02	5.430628e-04	5.434405e-04
9.000000e+01	9.500000e+01	1.083018e-02	3.939664e-04	3.939485e-04
9.500000e+01	1.000000e+02	1.031936e-02	4.735554e-04	4.736097e-04
1.000000e+02	1.050000e+02	1.000071e-02	4.080503e-04	4.080798e-04
1.050000e+02	1.100000e+02	9.389400e-03	3.731009e-04	3.727952e-04
1.100000e+02	1.150000e+02	9.334952e-03	4.556169e-04	4.554001e-04
1.150000e+02	1.200000e+02	8.732928e-03	3.420641e-04	3.419993e-04
1.200000e+02	1.250000e+02	9.283706e-03	4.244380e-04	4.241813e-04
1.250000e+02	1.300000e+02	8.800902e-03	3.353945e-04	3.354975e-04
1.300000e+02	1.350000e+02	8.955890e-03	3.714855e-04	3.712675e-04
1.350000e+02	1.400000e+02	9.104854e-03	4.676062e-04	4.673647e-04
1.400000e+02	1.450000e+02	7.671666e-03	3.645149e-04	3.645305e-04
1.450000e+02	1.500000e+02	7.205966e-03	3.100188e-04	3.101494e-04
1.500000e+02	1.550000e+02	7.173304e-03	3.846559e-04	3.851248e-04
1.550000e+02	1.600000e+02	6.569976e-03	2.865597e-04	2.878013e-04
1.600000e+02	1.650000e+02	8.299608e-03	1.222264e-03	1.222053e-03
1.650000e+02	1.700000e+02	8.211040e-03	5.330053e-04	5.331971e-04
1.700000e+02	1.750000e+02	7.703228e-03	3.741934e-04	3.746559e-04
1.750000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/FJ_Mass
ErrorBandColor={[rgb]{0.30,0.95,0.81}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.95,0.81}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/FJ_Mass
RatioPlotSameStyle=1
Title=$\mathrm{WZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	6.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	7.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+01	8.000000e+01	1.371366e-02	4.696210e-04	4.696004e-04
8.000000e+01	8.500000e+01	1.611671e-02	6.270340e-04	6.270864e-04
8.500000e+01	9.000000e+01	2.025658e-02	6.191342e-04	6.210139e-04
9.000000e+01	9.500000e+01	3.732708e-02	1.168898e-03	1.187084e-03
9.500000e+01	1.000000e+02	1.970403e-02	7.893863e-04	7.891769e-04
1.000000e+02	1.050000e+02	1.282572e-02	4.773357e-04	4.770263e-04
1.050000e+02	1.100000e+02	1.074658e-02	4.866374e-04	4.857656e-04
1.100000e+02	1.150000e+02	9.501580e-03	3.818725e-04	3.803926e-04
1.150000e+02	1.200000e+02	8.135646e-03	5.008442e-04	5.001356e-04
1.200000e+02	1.250000e+02	8.051590e-03	4.343407e-04	4.332624e-04
1.250000e+02	1.300000e+02	7.164928e-03	3.549179e-04	3.541176e-04
1.300000e+02	1.350000e+02	6.196812e-03	3.086188e-04	3.079891e-04
1.350000e+02	1.400000e+02	6.076324e-03	3.982954e-04	3.981820e-04
1.400000e+02	1.450000e+02	5.255110e-03	2.786214e-04	2.782265e-04
1.450000e+02	1.500000e+02	4.666704e-03	2.762990e-04	2.759657e-04
1.500000e+02	1.550000e+02	3.694600e-03	2.944885e-04	2.943583e-04
1.550000e+02	1.600000e+02	3.276730e-03	2.095984e-04	2.090654e-04
1.600000e+02	1.650000e+02	2.946258e-03	2.285901e-04	2.284732e-04
1.650000e+02	1.700000e+02	2.417078e-03	1.816524e-04	1.817473e-04
1.700000e+02	1.750000e+02	1.926298e-03	1.498671e-04	1.497147e-04
1.750000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/FJ_Mass
ErrorBandColor={[rgb]{0.50,1.00,0.70}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.50,1.00,0.70}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/FJ_Mass
RatioPlotSameStyle=1
Title=$\mathrm{W+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	6.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	7.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+01	8.000000e+01	2.369390e-02	1.461100e-03	1.460597e-03
8.000000e+01	8.500000e+01	1.988222e-02	9.366115e-04	9.366009e-04
8.500000e+01	9.000000e+01	1.845010e-02	8.927008e-04	8.926837e-04
9.000000e+01	9.500000e+01	1.630141e-02	9.869189e-04	9.869178e-04
9.500000e+01	1.000000e+02	1.668999e-02	1.066825e-03	1.066694e-03
1.000000e+02	1.050000e+02	1.533449e-02	1.037670e-03	1.037738e-03
1.050000e+02	1.100000e+02	1.306058e-02	7.104610e-04	7.104639e-04
1.100000e+02	1.150000e+02	1.292618e-02	1.365417e-03	1.365227e-03
1.150000e+02	1.200000e+02	1.047660e-02	6.390423e-04	6.390490e-04
1.200000e+02	1.250000e+02	8.377516e-03	4.557889e-04	4.557861e-04
1.250000e+02	1.300000e+02	8.120396e-03	6.834975e-04	6.835207e-04
1.300000e+02	1.350000e+02	7.413350e-03	6.706202e-04	6.706411e-04
1.350000e+02	1.400000e+02	5.234230e-03	4.805770e-04	4.807930e-04
1.400000e+02	1.450000e+02	5.153842e-03	4.108936e-04	4.111112e-04
1.450000e+02	1.500000e+02	4.657270e-03	6.377575e-04	6.377844e-04
1.500000e+02	1.550000e+02	3.835182e-03	3.470832e-04	3.471362e-04
1.550000e+02	1.600000e+02	3.466234e-03	4.105125e-04	4.105278e-04
1.600000e+02	1.650000e+02	2.437230e-03	2.371397e-04	2.371659e-04
1.650000e+02	1.700000e+02	2.290270e-03	3.063858e-04	3.065616e-04
1.700000e+02	1.750000e+02	2.198998e-03	2.756159e-04	2.757167e-04
1.750000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/FJ_Mass
ErrorBandColor={[rgb]{0.70,0.95,0.59}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.70,0.95,0.59}}
LineStyle=dashed
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/FJ_Mass
RatioPlotSameStyle=1
Title=$\mathrm{ZZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	6.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	7.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+01	8.000000e+01	1.234884e-02	3.807892e-04	3.804572e-04
8.000000e+01	8.500000e+01	1.590398e-02	5.654256e-04	5.649660e-04
8.500000e+01	9.000000e+01	2.410756e-02	7.942112e-04	7.925626e-04
9.000000e+01	9.500000e+01	4.166462e-02	1.784922e-03	1.770760e-03
9.500000e+01	1.000000e+02	1.909554e-02	5.259846e-04	5.254411e-04
1.000000e+02	1.050000e+02	1.258341e-02	3.941395e-04	3.941873e-04
1.050000e+02	1.100000e+02	9.921996e-03	4.048333e-04	4.036977e-04
1.100000e+02	1.150000e+02	9.806230e-03	5.162035e-04	5.178416e-04
1.150000e+02	1.200000e+02	8.627046e-03	5.208726e-04	5.222594e-04
1.200000e+02	1.250000e+02	7.002428e-03	3.681067e-04	3.690148e-04
1.250000e+02	1.300000e+02	6.554112e-03	3.679471e-04	3.692854e-04
1.300000e+02	1.350000e+02	5.736708e-03	3.432219e-04	3.455304e-04
1.350000e+02	1.400000e+02	5.476578e-03	3.330310e-04	3.343883e-04
1.400000e+02	1.450000e+02	4.133104e-03	2.348509e-04	2.354007e-04
1.450000e+02	1.500000e+02	4.031106e-03	2.522303e-04	2.532462e-04
1.500000e+02	1.550000e+02	3.382512e-03	2.170281e-04	2.176613e-04
1.550000e+02	1.600000e+02	2.963766e-03	1.997799e-04	2.006090e-04
1.600000e+02	1.650000e+02	2.576304e-03	2.042128e-04	2.052351e-04
1.650000e+02	1.700000e+02	2.061946e-03	1.758441e-04	1.771198e-04
1.700000e+02	1.750000e+02	2.022200e-03	2.676269e-04	2.681014e-04
1.750000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/FJ_Mass
ErrorBandColor={[rgb]{0.90,0.81,0.45}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.90,0.81,0.45}}
LineStyle=dashed
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/FJ_Mass
RatioPlotSameStyle=1
Title=$\mathrm{Z+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	6.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	7.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+01	8.000000e+01	2.079254e-02	7.206243e-04	7.199146e-04
8.000000e+01	8.500000e+01	1.820822e-02	6.135167e-04	6.128856e-04
8.500000e+01	9.000000e+01	1.810665e-02	8.386501e-04	8.383996e-04
9.000000e+01	9.500000e+01	1.562792e-02	6.048396e-04	6.048811e-04
9.500000e+01	1.000000e+02	1.499687e-02	5.984140e-04	5.984032e-04
1.000000e+02	1.050000e+02	1.351986e-02	4.975341e-04	4.975533e-04
1.050000e+02	1.100000e+02	1.288736e-02	5.074782e-04	5.074037e-04
1.100000e+02	1.150000e+02	1.281074e-02	5.702612e-04	5.702675e-04
1.150000e+02	1.200000e+02	9.930968e-03	4.360302e-04	4.361350e-04
1.200000e+02	1.250000e+02	1.024040e-02	4.905485e-04	4.906158e-04
1.250000e+02	1.300000e+02	1.014401e-02	6.830302e-04	6.833228e-04
1.300000e+02	1.350000e+02	7.833746e-03	4.036551e-04	4.036574e-04
1.350000e+02	1.400000e+02	6.811384e-03	4.311332e-04	4.314191e-04
1.400000e+02	1.450000e+02	6.227752e-03	3.708604e-04	3.708571e-04
1.450000e+02	1.500000e+02	5.726112e-03	6.541437e-04	6.541418e-04
1.500000e+02	1.550000e+02	4.501518e-03	3.219177e-04	3.219663e-04
1.550000e+02	1.600000e+02	3.470034e-03	2.777449e-04	2.777495e-04
1.600000e+02	1.650000e+02	3.480934e-03	3.212867e-04	3.214443e-04
1.650000e+02	1.700000e+02	2.577646e-03	1.957536e-04	1.958311e-04
1.700000e+02	1.750000e+02	2.105336e-03	1.784466e-04	1.785090e-04
1.750000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/FJ_Mass
ErrorBandColor={[rgb]{1.00,0.59,0.31}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{1.00,0.59,0.31}}
LineStyle=dashed
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/FJ_Mass
RatioPlotSameStyle=1
Title=$\mathrm{tt+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	6.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	7.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+01	8.000000e+01	1.019760e-02	5.022959e-04	5.009208e-04
8.000000e+01	8.500000e+01	1.633169e-02	6.952247e-04	6.928837e-04
8.500000e+01	9.000000e+01	1.283153e-02	5.563394e-04	5.541906e-04
9.000000e+01	9.500000e+01	1.241277e-02	7.373561e-04	7.386441e-04
9.500000e+01	1.000000e+02	1.014335e-02	5.395851e-04	5.393140e-04
1.000000e+02	1.050000e+02	1.132949e-02	6.065033e-04	6.066601e-04
1.050000e+02	1.100000e+02	1.027587e-02	4.957126e-04	4.958229e-04
1.100000e+02	1.150000e+02	1.194421e-02	7.454445e-04	7.458079e-04
1.150000e+02	1.200000e+02	1.073109e-02	6.317406e-04	6.316196e-04
1.200000e+02	1.250000e+02	1.020109e-02	5.316485e-04	5.317843e-04
1.250000e+02	1.300000e+02	9.863568e-03	6.414474e-04	6.420078e-04
1.300000e+02	1.350000e+02	9.058988e-03	4.782446e-04	4.785444e-04
1.350000e+02	1.400000e+02	8.606404e-03	5.012949e-04	5.015848e-04
1.400000e+02	1.450000e+02	7.566474e-03	4.685767e-04	4.686050e-04
1.450000e+02	1.500000e+02	7.508872e-03	5.280352e-04	5.282533e-04
1.500000e+02	1.550000e+02	6.536298e-03	4.021130e-04	4.023750e-04
1.550000e+02	1.600000e+02	7.009840e-03	6.112536e-04	6.113781e-04
1.600000e+02	1.650000e+02	6.227876e-03	4.023155e-04	4.029362e-04
1.650000e+02	1.700000e+02	8.571192e-03	5.534987e-04	5.532293e-04
1.700000e+02	1.750000e+02	1.265179e-02	6.126169e-04	6.104320e-04
1.750000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Figures/Distributions/1Lep_NEvents.dat <==
# BEGIN PLOT
LegendOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/NEvents
DrawOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/NEvents
Title=
RatioPlotReference=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/NEvents
RatioPlotLogY=1
XCustomMajorTicks=0 0 1 1 2 2 3 3 4 4 5 5 6 6 7 7 8 8 9 9
RatioPlot=1
LogY=1
RatioPlotYMax=1e7
CustomLegend=$\int \mathcal{L} dt = 3000fb^{-1}$
XLabel=vetoEvent call $N_{veto}$
RatioPlotYLabel=Ratio
YLabel=$N(N_{veto})$
YMin=0.9
Legend=1
RatioPlotYMin=1e0
# END PLOT

# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/NEvents
ErrorBandColor={[rgb]{0.30,0.30,0.99}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.30,0.99}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/NEvents
RatioPlotSameStyle=1
Title=$\mathrm{WHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{cc}}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	7.739771e+02	5.151876e+01	6.076131e+01
5.000000e-01	1.500000e+00	7.174084e+02	4.662774e+01	5.481792e+01
1.500000e+00	2.500000e+00	6.834633e+02	4.321270e+01	5.060928e+01
2.500000e+00	3.500000e+00	4.135873e+02	3.034651e+01	3.605023e+01
3.500000e+00	4.500000e+00	3.032985e+02	2.184377e+01	2.585590e+01
4.500000e+00	5.500000e+00	8.863570e+01	6.170922e+00	7.188391e+00
5.500000e+00	6.500000e+00	8.603867e+01	5.893758e+00	6.842274e+00
6.500000e+00	7.500000e+00	8.097122e+01	5.450769e+00	6.310944e+00
7.500000e+00	8.500000e+00	7.105472e+01	4.299440e+00	4.873148e+00
8.500000e+00	9.500000e+00	5.652096e+01	3.264205e+00	3.658992e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/NEvents
ErrorBandColor={[rgb]{0.10,0.59,0.95}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.10,0.59,0.95}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/NEvents
RatioPlotSameStyle=1
Title=$\mathrm{WHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{bb}}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.534688e+04	1.019885e+03	1.202831e+03
5.000000e-01	1.500000e+00	1.410581e+04	9.230580e+02	1.086925e+03
1.500000e+00	2.500000e+00	1.340734e+04	8.545060e+02	1.002536e+03
2.500000e+00	3.500000e+00	7.570510e+03	5.739074e+02	6.847067e+02
3.500000e+00	4.500000e+00	5.577808e+03	4.158293e+02	4.942196e+02
4.500000e+00	5.500000e+00	1.543792e+03	1.079864e+02	1.257296e+02
5.500000e+00	6.500000e+00	1.530561e+03	1.058613e+02	1.230126e+02
6.500000e+00	7.500000e+00	1.446208e+03	9.875207e+01	1.145379e+02
7.500000e+00	8.500000e+00	1.285255e+03	7.896233e+01	8.957947e+01
8.500000e+00	9.500000e+00	9.330439e+02	5.514412e+01	6.177717e+01
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/NEvents
ErrorBandColor={[rgb]{0.10,0.81,0.89}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.10,0.81,0.89}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/NEvents
RatioPlotSameStyle=1
Title=$\mathrm{WW+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	7.213362e+08	8.992056e+07	1.152162e+08
5.000000e-01	1.500000e+00	3.317846e+08	4.482798e+07	5.758883e+07
1.500000e+00	2.500000e+00	1.632403e+08	2.132670e+07	2.737403e+07
2.500000e+00	3.500000e+00	9.085707e+06	1.695995e+06	2.245745e+06
3.500000e+00	4.500000e+00	5.967678e+06	1.115813e+06	1.477400e+06
4.500000e+00	5.500000e+00	9.720236e+05	1.852583e+05	2.413638e+05
5.500000e+00	6.500000e+00	8.630920e+05	1.663488e+05	2.167523e+05
6.500000e+00	7.500000e+00	7.905509e+05	1.534231e+05	1.996999e+05
7.500000e+00	8.500000e+00	5.387601e+05	9.975627e+04	1.298084e+05
8.500000e+00	9.500000e+00	7.344326e+04	1.485544e+04	1.919493e+04
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/NEvents
ErrorBandColor={[rgb]{0.30,0.95,0.81}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.95,0.81}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/NEvents
RatioPlotSameStyle=1
Title=$\mathrm{WZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	8.216224e+07	3.629565e+06	4.439666e+06
5.000000e-01	1.500000e+00	3.019603e+07	1.465689e+06	1.791362e+06
1.500000e+00	2.500000e+00	1.059589e+07	4.906664e+05	5.998197e+05
2.500000e+00	3.500000e+00	4.967937e+05	8.048768e+04	1.038597e+05
3.500000e+00	4.500000e+00	2.446425e+05	3.956491e+04	5.118182e+04
4.500000e+00	5.500000e+00	3.709133e+04	5.888681e+03	7.584883e+03
5.500000e+00	6.500000e+00	2.747440e+04	4.389274e+03	5.644242e+03
6.500000e+00	7.500000e+00	2.387613e+04	3.804077e+03	4.878831e+03
7.500000e+00	8.500000e+00	1.494195e+04	2.106170e+03	2.654388e+03
8.500000e+00	9.500000e+00	1.214559e+03	2.262775e+02	2.761341e+02
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/NEvents
ErrorBandColor={[rgb]{0.50,1.00,0.70}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.50,1.00,0.70}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/NEvents
RatioPlotSameStyle=1
Title=$\mathrm{W+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	7.940481e+07	1.317072e+07	1.690234e+07
5.000000e-01	1.500000e+00	6.769975e+07	1.120145e+07	1.436795e+07
1.500000e+00	2.500000e+00	5.877306e+07	9.697237e+06	1.243333e+07
2.500000e+00	3.500000e+00	4.160915e+07	6.956158e+06	8.945014e+06
3.500000e+00	4.500000e+00	1.310922e+07	2.314511e+06	3.000340e+06
4.500000e+00	5.500000e+00	2.486450e+06	4.452383e+05	5.751745e+05
5.500000e+00	6.500000e+00	1.833928e+06	3.324860e+05	4.283633e+05
6.500000e+00	7.500000e+00	1.556331e+06	2.832470e+05	3.636333e+05
7.500000e+00	8.500000e+00	1.034314e+06	1.871770e+05	2.368609e+05
8.500000e+00	9.500000e+00	1.286491e+05	3.903348e+04	4.307454e+04
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/NEvents
ErrorBandColor={[rgb]{0.70,0.95,0.59}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.70,0.95,0.59}}
LineStyle=dashed
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/NEvents
RatioPlotSameStyle=1
Title=$\mathrm{ZZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.810449e+07	8.875741e+05	1.084053e+06
5.000000e-01	1.500000e+00	8.325693e+06	3.096207e+05	3.773671e+05
1.500000e+00	2.500000e+00	3.837736e+05	1.449806e+04	1.763999e+04
2.500000e+00	3.500000e+00	1.199673e+04	1.693036e+03	2.159807e+03
3.500000e+00	4.500000e+00	6.257686e+03	8.870034e+02	1.133646e+03
4.500000e+00	5.500000e+00	8.702200e+02	1.246667e+02	1.590439e+02
5.500000e+00	6.500000e+00	6.734009e+02	9.734267e+01	1.241087e+02
6.500000e+00	7.500000e+00	5.595329e+02	7.858917e+01	9.971956e+01
7.500000e+00	8.500000e+00	3.962722e+02	4.909475e+01	6.102181e+01
8.500000e+00	9.500000e+00	3.485355e+01	6.282930e+00	7.466622e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/NEvents
ErrorBandColor={[rgb]{0.90,0.81,0.45}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.90,0.81,0.45}}
LineStyle=dashed
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/NEvents
RatioPlotSameStyle=1
Title=$\mathrm{Z+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.256883e+07	3.735841e+06	4.782834e+06
5.000000e-01	1.500000e+00	9.914602e+05	1.642807e+05	2.096658e+05
1.500000e+00	2.500000e+00	2.100656e+05	3.537013e+04	4.529210e+04
2.500000e+00	3.500000e+00	1.480114e+05	2.517666e+04	3.233562e+04
3.500000e+00	4.500000e+00	4.922723e+04	8.671586e+03	1.122050e+04
4.500000e+00	5.500000e+00	7.850540e+03	1.424437e+03	1.834277e+03
5.500000e+00	6.500000e+00	5.930369e+03	1.079964e+03	1.389012e+03
6.500000e+00	7.500000e+00	5.003803e+03	9.151009e+02	1.173242e+03
7.500000e+00	8.500000e+00	2.422091e+03	4.351202e+02	5.505085e+02
8.500000e+00	9.500000e+00	1.281303e+02	2.787633e+01	3.275488e+01
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/NEvents
ErrorBandColor={[rgb]{1.00,0.59,0.31}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{1.00,0.59,0.31}}
LineStyle=dashed
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/NEvents
RatioPlotSameStyle=1
Title=$\mathrm{tt+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.283038e+07	6.334532e+05	7.607675e+05
5.000000e-01	1.500000e+00	6.322240e+06	3.256542e+05	3.912041e+05
1.500000e+00	2.500000e+00	3.015611e+06	1.517206e+05	1.821567e+05
2.500000e+00	3.500000e+00	2.550113e+05	3.638754e+04	4.666831e+04
3.500000e+00	4.500000e+00	1.611049e+05	2.249464e+04	2.883132e+04
4.500000e+00	5.500000e+00	2.064098e+04	2.912706e+03	3.683479e+03
5.500000e+00	6.500000e+00	1.898897e+04	2.683609e+03	3.390729e+03
6.500000e+00	7.500000e+00	1.780925e+04	2.507274e+03	3.160705e+03
7.500000e+00	8.500000e+00	1.073850e+04	1.321578e+03	1.614782e+03
8.500000e+00	9.500000e+00	1.633661e+03	2.303799e+02	2.635210e+02
# END HISTO1D



==> Figures/Distributions/1Lep_Obs_FJ_PlanarFlow.dat <==
# BEGIN PLOT
LegendOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow
DrawOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow
Title=
RatioPlotReference=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=1e3
RatioPlotYLabel=Ratio
XLabel=$P_{f}$
YLabel=$1/\sigma d \sigma / dP_{f}$
Legend=1
RatioPlotYMin=1e-3
# END PLOT

# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow
ErrorBandColor={[rgb]{0.30,0.30,0.99}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.30,0.99}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow
RatioPlotSameStyle=1
Title=$\mathrm{WHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{cc}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.580241e+00	9.766854e-02	9.767655e-02
5.000000e-02	1.000000e-01	4.067798e+00	1.470934e-01	1.454930e-01
1.000000e-01	1.500000e-01	3.530600e+00	1.431783e-01	1.431697e-01
1.500000e-01	2.000000e-01	2.305116e+00	1.120995e-01	1.119711e-01
2.000000e-01	2.500000e-01	1.605640e+00	9.036520e-02	9.024236e-02
2.500000e-01	3.000000e-01	1.300840e+00	1.045805e-01	1.046153e-01
3.000000e-01	3.500000e-01	1.042477e+00	6.839542e-02	6.834659e-02
3.500000e-01	4.000000e-01	7.798590e-01	7.924427e-02	7.940120e-02
4.000000e-01	4.500000e-01	6.734480e-01	5.538610e-02	5.538331e-02
4.500000e-01	5.000000e-01	6.636790e-01	1.027443e-01	1.031930e-01
5.000000e-01	5.500000e-01	4.474474e-01	4.971505e-02	4.972203e-02
5.500000e-01	6.000000e-01	2.767190e-01	3.151692e-02	3.155114e-02
6.000000e-01	6.500000e-01	2.785064e-01	3.260356e-02	3.260281e-02
6.500000e-01	7.000000e-01	2.833766e-01	4.676297e-02	4.698629e-02
7.000000e-01	7.500000e-01	3.055802e-01	5.505953e-02	5.536325e-02
7.500000e-01	8.000000e-01	2.767796e-01	4.417424e-02	4.421888e-02
8.000000e-01	8.500000e-01	2.031530e-01	3.623592e-02	3.623724e-02
8.500000e-01	9.000000e-01	1.071815e-01	2.408609e-02	2.408632e-02
9.000000e-01	9.500000e-01	1.817927e-01	4.258907e-02	4.269806e-02
9.500000e-01	1.000000e+00	8.976488e-02	1.858202e-02	1.858539e-02
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow
ErrorBandColor={[rgb]{0.10,0.59,0.95}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.10,0.59,0.95}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow
RatioPlotSameStyle=1
Title=$\mathrm{WHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{bb}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.500370e+00	8.612461e-02	8.571342e-02
5.000000e-02	1.000000e-01	3.546636e+00	1.339450e-01	1.325981e-01
1.000000e-01	1.500000e-01	3.374946e+00	1.518706e-01	1.516787e-01
1.500000e-01	2.000000e-01	2.570996e+00	1.553655e-01	1.554967e-01
2.000000e-01	2.500000e-01	1.826168e+00	9.795214e-02	9.784876e-02
2.500000e-01	3.000000e-01	1.493838e+00	1.013313e-01	1.013650e-01
3.000000e-01	3.500000e-01	1.098360e+00	9.024500e-02	9.027164e-02
3.500000e-01	4.000000e-01	7.774438e-01	6.039042e-02	6.037677e-02
4.000000e-01	4.500000e-01	6.766874e-01	6.893073e-02	6.899814e-02
4.500000e-01	5.000000e-01	4.927076e-01	6.024448e-02	6.025738e-02
5.000000e-01	5.500000e-01	4.290580e-01	4.452074e-02	4.454309e-02
5.500000e-01	6.000000e-01	3.876886e-01	4.732628e-02	4.734394e-02
6.000000e-01	6.500000e-01	4.315378e-01	7.584174e-02	7.650476e-02
6.500000e-01	7.000000e-01	2.458030e-01	3.828136e-02	3.829774e-02
7.000000e-01	7.500000e-01	2.726218e-01	3.783835e-02	3.788557e-02
7.500000e-01	8.000000e-01	2.595746e-01	4.112839e-02	4.124765e-02
8.000000e-01	8.500000e-01	2.202860e-01	3.865945e-02	3.872187e-02
8.500000e-01	9.000000e-01	1.515993e-01	3.458252e-02	3.476054e-02
9.000000e-01	9.500000e-01	1.212958e-01	2.306030e-02	2.305993e-02
9.500000e-01	1.000000e+00	1.223829e-01	2.865497e-02	2.872314e-02
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow
ErrorBandColor={[rgb]{0.10,0.81,0.89}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.10,0.81,0.89}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow
RatioPlotSameStyle=1
Title=$\mathrm{WW+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.748037e-01	3.590294e-02	3.591997e-02
5.000000e-02	1.000000e-01	7.987576e-01	1.092021e-01	1.092644e-01
1.000000e-01	1.500000e-01	1.278406e+00	1.412773e-01	1.413192e-01
1.500000e-01	2.000000e-01	2.035854e+00	4.762992e-01	4.762804e-01
2.000000e-01	2.500000e-01	1.377140e+00	1.613809e-01	1.614114e-01
2.500000e-01	3.000000e-01	1.229193e+00	1.422914e-01	1.422928e-01
3.000000e-01	3.500000e-01	1.331289e+00	1.451457e-01	1.451477e-01
3.500000e-01	4.000000e-01	1.182480e+00	1.281380e-01	1.283173e-01
4.000000e-01	4.500000e-01	1.119639e+00	1.546058e-01	1.546692e-01
4.500000e-01	5.000000e-01	1.055006e+00	1.259746e-01	1.260156e-01
5.000000e-01	5.500000e-01	8.358986e-01	1.057902e-01	1.057889e-01
5.500000e-01	6.000000e-01	1.122859e+00	3.489379e-01	3.486854e-01
6.000000e-01	6.500000e-01	8.512506e-01	1.072850e-01	1.073668e-01
6.500000e-01	7.000000e-01	8.058808e-01	1.164434e-01	1.164426e-01
7.000000e-01	7.500000e-01	8.135424e-01	1.000691e-01	1.001188e-01
7.500000e-01	8.000000e-01	1.081513e+00	4.202622e-01	4.201893e-01
8.000000e-01	8.500000e-01	8.444184e-01	1.132124e-01	1.132066e-01
8.500000e-01	9.000000e-01	6.814916e-01	8.808496e-02	8.815599e-02
9.000000e-01	9.500000e-01	6.884372e-01	8.526058e-02	8.528986e-02
9.500000e-01	1.000000e+00	6.921398e-01	1.340661e-01	1.340638e-01
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow
ErrorBandColor={[rgb]{0.30,0.95,0.81}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.95,0.81}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow
RatioPlotSameStyle=1
Title=$\mathrm{WZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	2.531152e-01	4.426976e-02	4.430584e-02
5.000000e-02	1.000000e-01	1.416217e+00	1.462070e-01	1.455273e-01
1.000000e-01	1.500000e-01	1.554624e+00	1.517888e-01	1.513725e-01
1.500000e-01	2.000000e-01	1.784582e+00	2.196162e-01	2.194484e-01
2.000000e-01	2.500000e-01	1.614083e+00	1.369036e-01	1.368115e-01
2.500000e-01	3.000000e-01	1.551352e+00	1.668105e-01	1.668226e-01
3.000000e-01	3.500000e-01	1.480986e+00	1.765057e-01	1.765049e-01
3.500000e-01	4.000000e-01	1.111819e+00	1.175197e-01	1.175766e-01
4.000000e-01	4.500000e-01	1.293591e+00	1.758038e-01	1.759229e-01
4.500000e-01	5.000000e-01	1.084988e+00	1.343694e-01	1.343667e-01
5.000000e-01	5.500000e-01	1.069069e+00	1.537543e-01	1.537797e-01
5.500000e-01	6.000000e-01	7.686932e-01	1.046087e-01	1.047120e-01
6.000000e-01	6.500000e-01	8.323456e-01	9.924881e-02	9.927085e-02
6.500000e-01	7.000000e-01	7.381428e-01	9.392122e-02	9.395050e-02
7.000000e-01	7.500000e-01	7.012924e-01	1.050076e-01	1.050332e-01
7.500000e-01	8.000000e-01	6.910352e-01	9.196204e-02	9.202405e-02
8.000000e-01	8.500000e-01	5.939506e-01	9.625867e-02	9.632338e-02
8.500000e-01	9.000000e-01	5.077998e-01	9.125603e-02	9.130325e-02
9.000000e-01	9.500000e-01	4.785488e-01	8.621165e-02	8.625349e-02
9.500000e-01	1.000000e+00	4.737644e-01	7.670252e-02	7.676370e-02
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow
ErrorBandColor={[rgb]{0.50,1.00,0.70}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.50,1.00,0.70}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow
RatioPlotSameStyle=1
Title=$\mathrm{W+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	3.774998e-02	1.432521e-02	1.432503e-02
5.000000e-02	1.000000e-01	3.418754e-01	8.679351e-02	8.679143e-02
1.000000e-01	1.500000e-01	9.250180e-01	1.680317e-01	1.680315e-01
1.500000e-01	2.000000e-01	1.860607e+00	6.163706e-01	6.163624e-01
2.000000e-01	2.500000e-01	1.298739e+00	2.207308e-01	2.207199e-01
2.500000e-01	3.000000e-01	1.370916e+00	2.472966e-01	2.472754e-01
3.000000e-01	3.500000e-01	1.340164e+00	2.696155e-01	2.696031e-01
3.500000e-01	4.000000e-01	1.138894e+00	1.748943e-01	1.748840e-01
4.000000e-01	4.500000e-01	1.084105e+00	1.670922e-01	1.670953e-01
4.500000e-01	5.000000e-01	1.227423e+00	2.119098e-01	2.119071e-01
5.000000e-01	5.500000e-01	1.503168e+00	5.290669e-01	5.290769e-01
5.500000e-01	6.000000e-01	9.728490e-01	1.281181e-01	1.281162e-01
6.000000e-01	6.500000e-01	1.078512e+00	2.203629e-01	2.203699e-01
6.500000e-01	7.000000e-01	9.058368e-01	1.268647e-01	1.268824e-01
7.000000e-01	7.500000e-01	1.479236e+00	3.571435e-01	3.571667e-01
7.500000e-01	8.000000e-01	6.985422e-01	1.188741e-01	1.188850e-01
8.000000e-01	8.500000e-01	9.573122e-01	1.817867e-01	1.817924e-01
8.500000e-01	9.000000e-01	7.403046e-01	1.846950e-01	1.846943e-01
9.000000e-01	9.500000e-01	6.458812e-01	1.119809e-01	1.119814e-01
9.500000e-01	1.000000e+00	3.928680e-01	1.124757e-01	1.124751e-01
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow
ErrorBandColor={[rgb]{0.70,0.95,0.59}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.70,0.95,0.59}}
LineStyle=dashed
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow
RatioPlotSameStyle=1
Title=$\mathrm{ZZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	3.950732e-01	7.093629e-02	7.090875e-02
5.000000e-02	1.000000e-01	1.414679e+00	1.381067e-01	1.369090e-01
1.000000e-01	1.500000e-01	1.911376e+00	1.602958e-01	1.589821e-01
1.500000e-01	2.000000e-01	1.706146e+00	1.354994e-01	1.351688e-01
2.000000e-01	2.500000e-01	1.679811e+00	1.464011e-01	1.455559e-01
2.500000e-01	3.000000e-01	1.557455e+00	1.539115e-01	1.538133e-01
3.000000e-01	3.500000e-01	1.316367e+00	1.756834e-01	1.757118e-01
3.500000e-01	4.000000e-01	9.608916e-01	1.007209e-01	1.007114e-01
4.000000e-01	4.500000e-01	1.059589e+00	1.021579e-01	1.022651e-01
4.500000e-01	5.000000e-01	8.569250e-01	1.097815e-01	1.097631e-01
5.000000e-01	5.500000e-01	8.428644e-01	1.037208e-01	1.038188e-01
5.500000e-01	6.000000e-01	6.926328e-01	8.954151e-02	8.966422e-02
6.000000e-01	6.500000e-01	9.496378e-01	1.895074e-01	1.896098e-01
6.500000e-01	7.000000e-01	7.743340e-01	1.139812e-01	1.141987e-01
7.000000e-01	7.500000e-01	7.039146e-01	1.037488e-01	1.039121e-01
7.500000e-01	8.000000e-01	7.146280e-01	1.063042e-01	1.063748e-01
8.000000e-01	8.500000e-01	4.826624e-01	6.166967e-02	6.173055e-02
8.500000e-01	9.000000e-01	5.818398e-01	8.302160e-02	8.314886e-02
9.000000e-01	9.500000e-01	6.804732e-01	1.299141e-01	1.307013e-01
9.500000e-01	1.000000e+00	7.186994e-01	1.264571e-01	1.268576e-01
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow
ErrorBandColor={[rgb]{0.90,0.81,0.45}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.90,0.81,0.45}}
LineStyle=dashed
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow
RatioPlotSameStyle=1
Title=$\mathrm{Z+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	2.622184e-02	1.158928e-02	1.158046e-02
5.000000e-02	1.000000e-01	3.207868e-01	1.072051e-01	1.072059e-01
1.000000e-01	1.500000e-01	4.313872e-01	9.264302e-02	9.263308e-02
1.500000e-01	2.000000e-01	7.830952e-01	1.687025e-01	1.687102e-01
2.000000e-01	2.500000e-01	1.760739e+00	4.967842e-01	4.968554e-01
2.500000e-01	3.000000e-01	1.438254e+00	2.009706e-01	2.009681e-01
3.000000e-01	3.500000e-01	1.587009e+00	3.373656e-01	3.373087e-01
3.500000e-01	4.000000e-01	1.335721e+00	1.980868e-01	1.981400e-01
4.000000e-01	4.500000e-01	1.282794e+00	2.928988e-01	2.928976e-01
4.500000e-01	5.000000e-01	1.186315e+00	1.621397e-01	1.621803e-01
5.000000e-01	5.500000e-01	1.316026e+00	2.122488e-01	2.122052e-01
5.500000e-01	6.000000e-01	1.063581e+00	2.372103e-01	2.371969e-01
6.000000e-01	6.500000e-01	1.153439e+00	1.922186e-01	1.921560e-01
6.500000e-01	7.000000e-01	1.305461e+00	2.857806e-01	2.857972e-01
7.000000e-01	7.500000e-01	8.367296e-01	1.455692e-01	1.455737e-01
7.500000e-01	8.000000e-01	1.039595e+00	1.753036e-01	1.753008e-01
8.000000e-01	8.500000e-01	6.896268e-01	1.546677e-01	1.546355e-01
8.500000e-01	9.000000e-01	5.959758e-01	1.241067e-01	1.241064e-01
9.000000e-01	9.500000e-01	7.497042e-01	1.491462e-01	1.491684e-01
9.500000e-01	1.000000e+00	1.097538e+00	4.171045e-01	4.170925e-01
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow
ErrorBandColor={[rgb]{1.00,0.59,0.31}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{1.00,0.59,0.31}}
LineStyle=dashed
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_PlanarFlow
RatioPlotSameStyle=1
Title=$\mathrm{tt+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	2.328534e-01	1.208288e-01	1.208175e-01
5.000000e-02	1.000000e-01	7.254294e-01	1.328215e-01	1.323547e-01
1.000000e-01	1.500000e-01	1.408533e+00	1.987307e-01	1.985975e-01
1.500000e-01	2.000000e-01	1.649083e+00	3.220629e-01	3.220799e-01
2.000000e-01	2.500000e-01	1.197527e+00	1.371368e-01	1.371109e-01
2.500000e-01	3.000000e-01	1.184848e+00	2.303763e-01	2.304346e-01
3.000000e-01	3.500000e-01	1.238180e+00	1.603423e-01	1.602180e-01
3.500000e-01	4.000000e-01	1.297183e+00	2.428238e-01	2.427130e-01
4.000000e-01	4.500000e-01	1.212412e+00	1.856396e-01	1.855681e-01
4.500000e-01	5.000000e-01	1.545482e+00	2.857241e-01	2.858882e-01
5.000000e-01	5.500000e-01	9.304092e-01	1.715067e-01	1.715072e-01
5.500000e-01	6.000000e-01	7.252074e-01	1.366812e-01	1.366223e-01
6.000000e-01	6.500000e-01	7.291524e-01	1.167684e-01	1.167586e-01
6.500000e-01	7.000000e-01	8.868778e-01	1.599096e-01	1.601647e-01
7.000000e-01	7.500000e-01	8.350150e-01	1.364463e-01	1.365404e-01
7.500000e-01	8.000000e-01	6.539292e-01	1.218459e-01	1.218298e-01
8.000000e-01	8.500000e-01	1.009851e+00	4.206411e-01	4.207798e-01
8.500000e-01	9.000000e-01	7.710350e-01	1.852175e-01	1.852243e-01
9.000000e-01	9.500000e-01	6.642256e-01	1.131365e-01	1.132820e-01
9.500000e-01	1.000000e+00	1.102767e+00	3.227716e-01	3.227973e-01
# END HISTO1D



==> Figures/Distributions/1Lep_Obs_FJ_tau12.dat <==
# BEGIN PLOT
LegendOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12
DrawOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12
Title=
RatioPlotReference=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=1e3
RatioPlotYLabel=Ratio
XLabel=$\tau_{2} / \tau_{1}$
YLabel=$1/\sigma d \sigma / d(\tau_{2} / \tau_{1})$
Legend=1
RatioPlotYMin=1e-3
# END PLOT

# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12
ErrorBandColor={[rgb]{0.30,0.30,0.99}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.30,0.99}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12
RatioPlotSameStyle=1
Title=$\mathrm{WHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{cc}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	6.674500e-02	1.740509e-02	1.740283e-02
5.000000e-02	1.000000e-01	2.764650e+00	1.245289e-01	1.241755e-01
1.000000e-01	1.500000e-01	4.399376e+00	1.563315e-01	1.559444e-01
1.500000e-01	2.000000e-01	3.650132e+00	1.396200e-01	1.391891e-01
2.000000e-01	2.500000e-01	2.645820e+00	1.150141e-01	1.150059e-01
2.500000e-01	3.000000e-01	2.032100e+00	1.451049e-01	1.452086e-01
3.000000e-01	3.500000e-01	1.280628e+00	8.800518e-02	8.803794e-02
3.500000e-01	4.000000e-01	8.541864e-01	7.599148e-02	7.615027e-02
4.000000e-01	4.500000e-01	6.854720e-01	5.967835e-02	5.985832e-02
4.500000e-01	5.000000e-01	4.993046e-01	5.593526e-02	5.616470e-02
5.000000e-01	5.500000e-01	4.389962e-01	6.514136e-02	6.546244e-02
5.500000e-01	6.000000e-01	2.196906e-01	3.948923e-02	3.953199e-02
6.000000e-01	6.500000e-01	1.446054e-01	2.784709e-02	2.784895e-02
6.500000e-01	7.000000e-01	1.439663e-01	2.870350e-02	2.874292e-02
7.000000e-01	7.500000e-01	5.342462e-02	1.413716e-02	1.413012e-02
7.500000e-01	8.000000e-01	7.601382e-02	3.017114e-02	3.018061e-02
8.000000e-01	8.500000e-01	3.394630e-02	9.570855e-03	9.570541e-03
8.500000e-01	9.000000e-01	5.940860e-03	2.870175e-03	2.870163e-03
9.000000e-01	9.500000e-01	4.127878e-03	3.841653e-03	3.841363e-03
9.500000e-01	1.000000e+00	8.732108e-04	8.761442e-04	8.770552e-04
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12
ErrorBandColor={[rgb]{0.10,0.59,0.95}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.10,0.59,0.95}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12
RatioPlotSameStyle=1
Title=$\mathrm{WHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{bb}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-02	1.000000e-01	1.467193e+00	8.502163e-02	8.463213e-02
1.000000e-01	1.500000e-01	4.651144e+00	1.897438e-01	1.894644e-01
1.500000e-01	2.000000e-01	3.914570e+00	1.468868e-01	1.463294e-01
2.000000e-01	2.500000e-01	2.810558e+00	1.271076e-01	1.271210e-01
2.500000e-01	3.000000e-01	2.177114e+00	1.236523e-01	1.237041e-01
3.000000e-01	3.500000e-01	1.351036e+00	8.433259e-02	8.433266e-02
3.500000e-01	4.000000e-01	1.173079e+00	1.051697e-01	1.052646e-01
4.000000e-01	4.500000e-01	8.197662e-01	7.333927e-02	7.341814e-02
4.500000e-01	5.000000e-01	5.636228e-01	6.100317e-02	6.152901e-02
5.000000e-01	5.500000e-01	3.559760e-01	4.591622e-02	4.606525e-02
5.500000e-01	6.000000e-01	2.202526e-01	3.287208e-02	3.288248e-02
6.000000e-01	6.500000e-01	1.394899e-01	3.043034e-02	3.043586e-02
6.500000e-01	7.000000e-01	1.374618e-01	2.966449e-02	2.975215e-02
7.000000e-01	7.500000e-01	6.180744e-02	1.682192e-02	1.685299e-02
7.500000e-01	8.000000e-01	8.961052e-02	3.073860e-02	3.077627e-02
8.000000e-01	8.500000e-01	5.671610e-02	2.313076e-02	2.318312e-02
8.500000e-01	9.000000e-01	4.018326e-03	2.259813e-03	2.262243e-03
9.000000e-01	9.500000e-01	6.319162e-03	3.912963e-03	3.912569e-03
9.500000e-01	1.000000e+00	2.663786e-04	2.698380e-04	2.718223e-04
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12
ErrorBandColor={[rgb]{0.10,0.81,0.89}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.10,0.81,0.89}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12
RatioPlotSameStyle=1
Title=$\mathrm{WW+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.172700e-02	1.173397e-02	1.173496e-02
5.000000e-02	1.000000e-01	2.971486e-01	5.536252e-02	5.539131e-02
1.000000e-01	1.500000e-01	1.165315e+00	1.429334e-01	1.429793e-01
1.500000e-01	2.000000e-01	2.141254e+00	4.788507e-01	4.788119e-01
2.000000e-01	2.500000e-01	1.852389e+00	1.583599e-01	1.583887e-01
2.500000e-01	3.000000e-01	1.900701e+00	1.944072e-01	1.944196e-01
3.000000e-01	3.500000e-01	2.072234e+00	1.969206e-01	1.969326e-01
3.500000e-01	4.000000e-01	1.879327e+00	1.670712e-01	1.671578e-01
4.000000e-01	4.500000e-01	2.009510e+00	2.876383e-01	2.876320e-01
4.500000e-01	5.000000e-01	2.171536e+00	4.374792e-01	4.374259e-01
5.000000e-01	5.500000e-01	1.397267e+00	1.255432e-01	1.257429e-01
5.500000e-01	6.000000e-01	1.218365e+00	1.535177e-01	1.534966e-01
6.000000e-01	6.500000e-01	9.776794e-01	2.563164e-01	2.563079e-01
6.500000e-01	7.000000e-01	3.778864e-01	6.855172e-02	6.855071e-02
7.000000e-01	7.500000e-01	2.854510e-01	6.412317e-02	6.412914e-02
7.500000e-01	8.000000e-01	8.398722e-02	2.294230e-02	2.294395e-02
8.000000e-01	8.500000e-01	7.155332e-02	2.347237e-02	2.347177e-02
8.500000e-01	9.000000e-01	5.349004e-02	2.891342e-02	2.891740e-02
9.000000e-01	9.500000e-01	3.317950e-02	3.315581e-02	3.315963e-02
9.500000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12
ErrorBandColor={[rgb]{0.30,0.95,0.81}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.95,0.81}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12
RatioPlotSameStyle=1
Title=$\mathrm{WZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.492708e-02	9.462042e-03	9.457406e-03
5.000000e-02	1.000000e-01	4.659804e-01	1.046419e-01	1.046082e-01
1.000000e-01	1.500000e-01	1.659999e+00	1.529652e-01	1.522733e-01
1.500000e-01	2.000000e-01	2.433924e+00	2.444105e-01	2.438868e-01
2.000000e-01	2.500000e-01	2.106870e+00	1.512679e-01	1.510558e-01
2.500000e-01	3.000000e-01	2.225918e+00	1.844951e-01	1.844760e-01
3.000000e-01	3.500000e-01	2.394370e+00	2.180904e-01	2.181390e-01
3.500000e-01	4.000000e-01	1.930586e+00	2.009259e-01	2.009405e-01
4.000000e-01	4.500000e-01	1.762497e+00	1.822293e-01	1.824008e-01
4.500000e-01	5.000000e-01	1.467686e+00	1.638462e-01	1.639432e-01
5.000000e-01	5.500000e-01	9.889584e-01	9.970551e-02	9.978149e-02
5.500000e-01	6.000000e-01	8.225272e-01	1.067786e-01	1.067899e-01
6.000000e-01	6.500000e-01	4.611078e-01	6.440377e-02	6.463043e-02
6.500000e-01	7.000000e-01	5.094714e-01	8.150589e-02	8.151744e-02
7.000000e-01	7.500000e-01	3.467504e-01	6.446334e-02	6.447232e-02
7.500000e-01	8.000000e-01	2.129280e-01	4.765161e-02	4.772942e-02
8.000000e-01	8.500000e-01	6.412656e-02	1.852792e-02	1.853440e-02
8.500000e-01	9.000000e-01	5.741830e-02	2.123922e-02	2.124635e-02
9.000000e-01	9.500000e-01	6.745232e-02	5.935560e-02	5.939175e-02
9.500000e-01	1.000000e+00	6.500732e-03	4.399897e-03	4.401136e-03
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12
ErrorBandColor={[rgb]{0.50,1.00,0.70}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.50,1.00,0.70}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12
RatioPlotSameStyle=1
Title=$\mathrm{W+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	5.272754e-06	5.278799e-06	5.278117e-06
5.000000e-02	1.000000e-01	8.649654e-02	2.598971e-02	2.598724e-02
1.000000e-01	1.500000e-01	5.281804e-01	9.929003e-02	9.928993e-02
1.500000e-01	2.000000e-01	1.887250e+00	6.161476e-01	6.161468e-01
2.000000e-01	2.500000e-01	1.999691e+00	2.822596e-01	2.821482e-01
2.500000e-01	3.000000e-01	2.230724e+00	3.470961e-01	3.470884e-01
3.000000e-01	3.500000e-01	2.329668e+00	2.926600e-01	2.926486e-01
3.500000e-01	4.000000e-01	1.683701e+00	2.017222e-01	2.017223e-01
4.000000e-01	4.500000e-01	2.253408e+00	5.594132e-01	5.594166e-01
4.500000e-01	5.000000e-01	1.476702e+00	2.011482e-01	2.012116e-01
5.000000e-01	5.500000e-01	1.656301e+00	2.365392e-01	2.365549e-01
5.500000e-01	6.000000e-01	8.992364e-01	1.287712e-01	1.287695e-01
6.000000e-01	6.500000e-01	9.776520e-01	1.775386e-01	1.775268e-01
6.500000e-01	7.000000e-01	5.751706e-01	1.021918e-01	1.022135e-01
7.000000e-01	7.500000e-01	7.362912e-01	3.021918e-01	3.021912e-01
7.500000e-01	8.000000e-01	2.540240e-01	7.725953e-02	7.726975e-02
8.000000e-01	8.500000e-01	1.265846e-01	2.986166e-02	2.986093e-02
8.500000e-01	9.000000e-01	2.382720e-01	1.149596e-01	1.149742e-01
9.000000e-01	9.500000e-01	5.317018e-02	3.099149e-02	3.099150e-02
9.500000e-01	1.000000e+00	7.471084e-03	6.362844e-03	6.365241e-03
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12
ErrorBandColor={[rgb]{0.70,0.95,0.59}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.70,0.95,0.59}}
LineStyle=dashed
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12
RatioPlotSameStyle=1
Title=$\mathrm{ZZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.476064e-02	1.101974e-02	1.101590e-02
5.000000e-02	1.000000e-01	5.344326e-01	9.226135e-02	9.226888e-02
1.000000e-01	1.500000e-01	1.795799e+00	1.649507e-01	1.629678e-01
1.500000e-01	2.000000e-01	2.386462e+00	1.673131e-01	1.654582e-01
2.000000e-01	2.500000e-01	2.207312e+00	1.693381e-01	1.687877e-01
2.500000e-01	3.000000e-01	2.212362e+00	1.651252e-01	1.648488e-01
3.000000e-01	3.500000e-01	2.048672e+00	2.291926e-01	2.292068e-01
3.500000e-01	4.000000e-01	1.854654e+00	2.188341e-01	2.191397e-01
4.000000e-01	4.500000e-01	1.575911e+00	1.417385e-01	1.420317e-01
4.500000e-01	5.000000e-01	1.459664e+00	1.486873e-01	1.494900e-01
5.000000e-01	5.500000e-01	1.006881e+00	1.061130e-01	1.064065e-01
5.500000e-01	6.000000e-01	9.073646e-01	1.021865e-01	1.023950e-01
6.000000e-01	6.500000e-01	8.913504e-01	1.258357e-01	1.261254e-01
6.500000e-01	7.000000e-01	3.128046e-01	4.835609e-02	4.859630e-02
7.000000e-01	7.500000e-01	4.543096e-01	9.666492e-02	9.682085e-02
7.500000e-01	8.000000e-01	1.595546e-01	4.606101e-02	4.608648e-02
8.000000e-01	8.500000e-01	9.084528e-02	2.709715e-02	2.714624e-02
8.500000e-01	9.000000e-01	1.512676e-02	6.683780e-03	6.692354e-03
9.000000e-01	9.500000e-01	7.173194e-02	5.575635e-02	5.576640e-02
9.500000e-01	1.000000e+00	8.510870e-07	8.637665e-07	8.722381e-07
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12
ErrorBandColor={[rgb]{0.90,0.81,0.45}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.90,0.81,0.45}}
LineStyle=dashed
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12
RatioPlotSameStyle=1
Title=$\mathrm{Z+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.506043e-03	1.382191e-03	1.381797e-03
5.000000e-02	1.000000e-01	3.304016e-02	1.522751e-02	1.522099e-02
1.000000e-01	1.500000e-01	3.654446e-01	1.020530e-01	1.020501e-01
1.500000e-01	2.000000e-01	8.326692e-01	2.155478e-01	2.155484e-01
2.000000e-01	2.500000e-01	1.955063e+00	3.539684e-01	3.539625e-01
2.500000e-01	3.000000e-01	1.764671e+00	2.726220e-01	2.726953e-01
3.000000e-01	3.500000e-01	2.669688e+00	3.342084e-01	3.340863e-01
3.500000e-01	4.000000e-01	2.611310e+00	4.934042e-01	4.935816e-01
4.000000e-01	4.500000e-01	1.840379e+00	2.760929e-01	2.758589e-01
4.500000e-01	5.000000e-01	1.661793e+00	2.637615e-01	2.637661e-01
5.000000e-01	5.500000e-01	1.533497e+00	1.911690e-01	1.911685e-01
5.500000e-01	6.000000e-01	1.749450e+00	4.668049e-01	4.667410e-01
6.000000e-01	6.500000e-01	8.380648e-01	1.525912e-01	1.525989e-01
6.500000e-01	7.000000e-01	5.867842e-01	8.928593e-02	8.924591e-02
7.000000e-01	7.500000e-01	4.726224e-01	1.492441e-01	1.492446e-01
7.500000e-01	8.000000e-01	4.106846e-01	1.115323e-01	1.115328e-01
8.000000e-01	8.500000e-01	4.647472e-01	1.667405e-01	1.668590e-01
8.500000e-01	9.000000e-01	1.531912e-01	6.073852e-02	6.074131e-02
9.000000e-01	9.500000e-01	5.510324e-02	1.864588e-02	1.864541e-02
9.500000e-01	1.000000e+00	2.895116e-04	1.505375e-04	1.507094e-04
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12
ErrorBandColor={[rgb]{1.00,0.59,0.31}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{1.00,0.59,0.31}}
LineStyle=dashed
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/Obs_FJ_tau12
RatioPlotSameStyle=1
Title=$\mathrm{tt+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	8.838042e-03	6.703225e-03	6.697755e-03
5.000000e-02	1.000000e-01	3.110794e-01	1.294913e-01	1.294136e-01
1.000000e-01	1.500000e-01	1.376019e+00	2.277047e-01	2.276562e-01
1.500000e-01	2.000000e-01	1.973039e+00	3.223308e-01	3.220587e-01
2.000000e-01	2.500000e-01	1.757269e+00	2.399869e-01	2.399529e-01
2.500000e-01	3.000000e-01	1.716712e+00	1.867964e-01	1.867568e-01
3.000000e-01	3.500000e-01	1.890933e+00	2.425815e-01	2.425972e-01
3.500000e-01	4.000000e-01	1.754569e+00	2.216435e-01	2.212186e-01
4.000000e-01	4.500000e-01	2.195636e+00	2.657147e-01	2.658785e-01
4.500000e-01	5.000000e-01	1.691665e+00	2.426306e-01	2.426396e-01
5.000000e-01	5.500000e-01	1.741529e+00	2.624230e-01	2.626703e-01
5.500000e-01	6.000000e-01	1.118201e+00	1.471294e-01	1.471984e-01
6.000000e-01	6.500000e-01	1.411854e+00	5.124508e-01	5.124137e-01
6.500000e-01	7.000000e-01	5.160714e-01	1.273278e-01	1.273658e-01
7.000000e-01	7.500000e-01	4.032304e-01	1.548255e-01	1.547969e-01
7.500000e-01	8.000000e-01	7.840222e-02	1.962505e-02	1.959579e-02
8.000000e-01	8.500000e-01	2.577464e-02	7.430316e-03	7.432560e-03
8.500000e-01	9.000000e-01	2.716086e-02	2.039173e-02	2.039038e-02
9.000000e-01	9.500000e-01	1.662230e-03	1.198103e-03	1.200325e-03
9.500000e-01	1.000000e+00	3.538688e-04	3.355156e-04	3.355653e-04
# END HISTO1D



==> Figures/Distributions/1Lep_ll_Mass.dat <==
# BEGIN PLOT
LegendOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/ll_Mass
DrawOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/ll_Mass
Title=
RatioPlotReference=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/ll_Mass
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=1e3
RatioPlotYLabel=Ratio
XLabel=$M_{p_{l_1}+p_{l_2}}$ [GeV]
YLabel=$1/\sigma d \sigma / dM_{p_{l_1}+p_{l_2}}$ [1/GeV]
Legend=1
RatioPlotYMin=1e-3
# END PLOT

# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/ll_Mass
ErrorBandColor={[rgb]{0.30,0.30,0.99}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.30,0.99}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/ll_Mass
RatioPlotSameStyle=1
Title=$\mathrm{WHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{cc}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/ll_Mass
ErrorBandColor={[rgb]{0.10,0.59,0.95}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.10,0.59,0.95}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/ll_Mass
RatioPlotSameStyle=1
Title=$\mathrm{WHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{bb}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/ll_Mass
ErrorBandColor={[rgb]{0.10,0.81,0.89}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.10,0.81,0.89}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/ll_Mass
RatioPlotSameStyle=1
Title=$\mathrm{WW+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/ll_Mass
ErrorBandColor={[rgb]{0.30,0.95,0.81}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.95,0.81}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/ll_Mass
RatioPlotSameStyle=1
Title=$\mathrm{WZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/ll_Mass
ErrorBandColor={[rgb]{0.50,1.00,0.70}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.50,1.00,0.70}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/ll_Mass
RatioPlotSameStyle=1
Title=$\mathrm{W+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/ll_Mass
ErrorBandColor={[rgb]{0.70,0.95,0.59}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.70,0.95,0.59}}
LineStyle=dashed
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/ll_Mass
RatioPlotSameStyle=1
Title=$\mathrm{ZZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/ll_Mass
ErrorBandColor={[rgb]{0.90,0.81,0.45}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.90,0.81,0.45}}
LineStyle=dashed
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/ll_Mass
RatioPlotSameStyle=1
Title=$\mathrm{Z+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/ll_Mass
ErrorBandColor={[rgb]{1.00,0.59,0.31}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{1.00,0.59,0.31}}
LineStyle=dashed
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/ll_Mass
RatioPlotSameStyle=1
Title=$\mathrm{tt+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Figures/Distributions/1Lep_lv_Mass.dat <==
# BEGIN PLOT
LegendOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/lv_Mass
DrawOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/lv_Mass
Title=
RatioPlotReference=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/lv_Mass
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=1e3
RatioPlotYLabel=Ratio
XLabel=$M_{p_l+p_v}$ [GeV]
YLabel=$1/\sigma d \sigma / dM_{p_l+p_v}$ [1/GeV]
Legend=1
RatioPlotYMin=1e-3
# END PLOT

# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/lv_Mass
ErrorBandColor={[rgb]{0.30,0.30,0.99}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.30,0.99}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/lv_Mass
RatioPlotSameStyle=1
Title=$\mathrm{WHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{cc}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	2.300738e-05	8.022128e-06	8.033441e-06
1.000000e+01	2.000000e+01	6.487521e-05	1.203684e-05	1.241325e-05
2.000000e+01	3.000000e+01	9.983940e-05	1.678462e-05	1.724846e-05
3.000000e+01	4.000000e+01	1.696922e-04	3.318317e-05	3.463386e-05
4.000000e+01	5.000000e+01	1.824329e-04	2.488390e-05	2.619238e-05
5.000000e+01	6.000000e+01	2.573104e-04	3.199930e-05	3.392639e-05
6.000000e+01	7.000000e+01	4.342658e-04	6.575024e-05	6.837597e-05
7.000000e+01	8.000000e+01	4.621448e-04	5.663461e-05	6.084095e-05
8.000000e+01	9.000000e+01	4.934905e-04	5.492482e-05	5.995818e-05
9.000000e+01	1.000000e+02	4.896083e-04	5.281258e-05	5.676910e-05
1.000000e+02	1.100000e+02	5.561856e-04	5.997195e-05	6.392048e-05
1.100000e+02	1.200000e+02	7.582456e-04	9.725711e-05	1.024507e-04
1.200000e+02	1.300000e+02	9.157628e-04	9.857041e-05	1.048228e-04
1.300000e+02	1.400000e+02	9.578000e-04	7.395060e-05	7.791939e-05
1.400000e+02	1.500000e+02	1.160205e-03	1.001076e-04	1.037728e-04
1.500000e+02	1.600000e+02	1.536460e-03	9.664451e-05	1.007246e-04
1.600000e+02	1.700000e+02	1.904068e-03	1.053536e-04	1.082555e-04
1.700000e+02	1.800000e+02	2.073776e-03	9.904758e-05	1.006884e-04
1.800000e+02	1.900000e+02	2.524806e-03	1.079977e-04	1.088907e-04
1.900000e+02	2.000000e+02	2.879794e-03	9.678986e-05	9.735341e-05
2.000000e+02	2.100000e+02	3.190930e-03	1.019796e-04	1.008735e-04
2.100000e+02	2.200000e+02	3.489023e-03	1.137567e-04	1.104242e-04
2.200000e+02	2.300000e+02	4.333859e-03	1.410266e-04	1.358613e-04
2.300000e+02	2.400000e+02	4.738764e-03	1.657010e-04	1.616634e-04
2.400000e+02	2.500000e+02	4.550668e-03	1.491752e-04	1.424806e-04
2.500000e+02	2.600000e+02	4.524464e-03	1.561570e-04	1.520086e-04
2.600000e+02	2.700000e+02	4.293402e-03	1.357361e-04	1.331062e-04
2.700000e+02	2.800000e+02	4.110724e-03	1.318027e-04	1.278815e-04
2.800000e+02	2.900000e+02	4.057452e-03	1.294871e-04	1.275345e-04
2.900000e+02	3.000000e+02	3.507611e-03	1.188034e-04	1.142882e-04
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/lv_Mass
ErrorBandColor={[rgb]{0.10,0.59,0.95}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.10,0.59,0.95}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/lv_Mass
RatioPlotSameStyle=1
Title=$\mathrm{WHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{bb}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	2.739258e-05	5.941717e-06	6.008117e-06
1.000000e+01	2.000000e+01	1.028740e-04	1.669676e-05	1.689552e-05
2.000000e+01	3.000000e+01	1.520879e-04	1.906559e-05	1.949727e-05
3.000000e+01	4.000000e+01	2.154069e-04	2.301119e-05	2.369360e-05
4.000000e+01	5.000000e+01	3.066091e-04	6.140452e-05	6.214293e-05
5.000000e+01	6.000000e+01	4.129728e-04	1.036721e-04	1.053027e-04
6.000000e+01	7.000000e+01	4.143734e-04	3.864111e-05	4.146382e-05
7.000000e+01	8.000000e+01	4.638450e-04	4.322855e-05	4.569425e-05
8.000000e+01	9.000000e+01	5.110372e-04	4.671801e-05	5.003065e-05
9.000000e+01	1.000000e+02	7.246523e-04	7.946935e-05	8.407508e-05
1.000000e+02	1.100000e+02	7.852120e-04	7.367093e-05	7.875061e-05
1.100000e+02	1.200000e+02	8.170272e-04	7.556683e-05	7.987965e-05
1.200000e+02	1.300000e+02	1.024357e-03	8.398282e-05	8.883210e-05
1.300000e+02	1.400000e+02	1.141048e-03	6.743390e-05	7.108515e-05
1.400000e+02	1.500000e+02	1.412795e-03	7.474471e-05	7.795172e-05
1.500000e+02	1.600000e+02	1.782747e-03	8.149941e-05	8.409447e-05
1.600000e+02	1.700000e+02	2.098327e-03	8.351541e-05	8.535287e-05
1.700000e+02	1.800000e+02	2.388649e-03	8.931774e-05	9.009737e-05
1.800000e+02	1.900000e+02	3.019092e-03	9.936241e-05	9.999105e-05
1.900000e+02	2.000000e+02	3.331048e-03	1.035989e-04	1.025923e-04
2.000000e+02	2.100000e+02	3.572778e-03	1.474462e-04	1.469452e-04
2.100000e+02	2.200000e+02	4.102493e-03	1.249214e-04	1.225508e-04
2.200000e+02	2.300000e+02	4.503540e-03	1.431567e-04	1.393909e-04
2.300000e+02	2.400000e+02	4.600100e-03	1.454576e-04	1.404652e-04
2.400000e+02	2.500000e+02	4.638037e-03	1.449523e-04	1.409305e-04
2.500000e+02	2.600000e+02	4.282201e-03	1.312344e-04	1.270422e-04
2.600000e+02	2.700000e+02	3.946430e-03	1.305051e-04	1.254758e-04
2.700000e+02	2.800000e+02	3.963675e-03	1.278402e-04	1.229027e-04
2.800000e+02	2.900000e+02	3.821846e-03	1.239567e-04	1.223219e-04
2.900000e+02	3.000000e+02	3.596775e-03	1.132643e-04	1.111313e-04
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/lv_Mass
ErrorBandColor={[rgb]{0.10,0.81,0.89}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.10,0.81,0.89}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/lv_Mass
RatioPlotSameStyle=1
Title=$\mathrm{WW+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	6.923409e-04	4.063090e-05	4.136690e-05
1.000000e+01	2.000000e+01	2.003338e-03	8.940503e-05	9.269867e-05
2.000000e+01	3.000000e+01	3.258895e-03	1.280828e-04	1.316030e-04
3.000000e+01	4.000000e+01	4.242758e-03	1.394357e-04	1.427994e-04
4.000000e+01	5.000000e+01	5.192760e-03	1.271800e-04	1.286428e-04
5.000000e+01	6.000000e+01	5.999978e-03	1.186846e-04	1.181699e-04
6.000000e+01	7.000000e+01	6.701702e-03	1.035298e-04	1.003120e-04
7.000000e+01	8.000000e+01	6.943392e-03	7.277845e-05	6.825290e-05
8.000000e+01	9.000000e+01	7.079435e-03	7.075222e-05	6.826323e-05
9.000000e+01	1.000000e+02	6.915990e-03	6.618227e-05	6.668379e-05
1.000000e+02	1.100000e+02	6.438587e-03	6.650683e-05	6.403697e-05
1.100000e+02	1.200000e+02	5.878176e-03	6.780835e-05	6.542603e-05
1.200000e+02	1.300000e+02	5.205760e-03	7.379713e-05	7.203893e-05
1.300000e+02	1.400000e+02	4.717092e-03	7.462239e-05	7.380621e-05
1.400000e+02	1.500000e+02	4.092529e-03	7.375589e-05	7.361583e-05
1.500000e+02	1.600000e+02	3.548150e-03	6.368791e-05	6.389988e-05
1.600000e+02	1.700000e+02	3.085050e-03	7.516489e-05	7.554188e-05
1.700000e+02	1.800000e+02	2.613794e-03	5.537893e-05	5.550880e-05
1.800000e+02	1.900000e+02	2.218830e-03	4.989064e-05	5.092719e-05
1.900000e+02	2.000000e+02	1.947033e-03	4.271608e-05	4.327813e-05
2.000000e+02	2.100000e+02	1.675242e-03	4.983150e-05	5.022379e-05
2.100000e+02	2.200000e+02	1.428349e-03	4.035002e-05	4.173224e-05
2.200000e+02	2.300000e+02	1.219635e-03	3.088824e-05	3.277478e-05
2.300000e+02	2.400000e+02	1.049826e-03	2.969776e-05	3.134333e-05
2.400000e+02	2.500000e+02	8.659730e-04	2.827758e-05	2.973854e-05
2.500000e+02	2.600000e+02	7.305101e-04	2.520867e-05	2.601674e-05
2.600000e+02	2.700000e+02	6.267664e-04	2.447116e-05	2.513180e-05
2.700000e+02	2.800000e+02	5.300232e-04	1.960482e-05	2.080390e-05
2.800000e+02	2.900000e+02	4.344417e-04	1.777287e-05	1.865144e-05
2.900000e+02	3.000000e+02	4.219208e-04	3.828863e-05	3.861558e-05
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/lv_Mass
ErrorBandColor={[rgb]{0.30,0.95,0.81}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.95,0.81}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/lv_Mass
RatioPlotSameStyle=1
Title=$\mathrm{WZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	1.281598e-03	7.631630e-05	6.869990e-05
1.000000e+01	2.000000e+01	3.109596e-03	1.534653e-04	1.375706e-04
2.000000e+01	3.000000e+01	4.349053e-03	1.759673e-04	1.569877e-04
3.000000e+01	4.000000e+01	5.211235e-03	1.820708e-04	1.615815e-04
4.000000e+01	5.000000e+01	5.836890e-03	1.749196e-04	1.549655e-04
5.000000e+01	6.000000e+01	6.264564e-03	1.620290e-04	1.430851e-04
6.000000e+01	7.000000e+01	6.423071e-03	1.310523e-04	1.149298e-04
7.000000e+01	8.000000e+01	6.441679e-03	9.276157e-05	8.089073e-05
8.000000e+01	9.000000e+01	6.166553e-03	6.165909e-05	5.400851e-05
9.000000e+01	1.000000e+02	5.743565e-03	3.534607e-05	3.294020e-05
1.000000e+02	1.100000e+02	5.325420e-03	2.922961e-05	2.997234e-05
1.100000e+02	1.200000e+02	4.859119e-03	3.443754e-05	3.513080e-05
1.200000e+02	1.300000e+02	4.364220e-03	4.315650e-05	4.555463e-05
1.300000e+02	1.400000e+02	3.936741e-03	4.958214e-05	5.337299e-05
1.400000e+02	1.500000e+02	3.527340e-03	4.994231e-05	5.392780e-05
1.500000e+02	1.600000e+02	3.188133e-03	5.505955e-05	6.060395e-05
1.600000e+02	1.700000e+02	2.821322e-03	5.442490e-05	6.016669e-05
1.700000e+02	1.800000e+02	2.522997e-03	5.482777e-05	6.053760e-05
1.800000e+02	1.900000e+02	2.273606e-03	5.598718e-05	6.231283e-05
1.900000e+02	2.000000e+02	1.990693e-03	5.090161e-05	5.651174e-05
2.000000e+02	2.100000e+02	1.787699e-03	5.144149e-05	5.770473e-05
2.100000e+02	2.200000e+02	1.567180e-03	4.953369e-05	5.534262e-05
2.200000e+02	2.300000e+02	1.363786e-03	4.528687e-05	5.088399e-05
2.300000e+02	2.400000e+02	1.210224e-03	4.406821e-05	4.953062e-05
2.400000e+02	2.500000e+02	1.061700e-03	3.976116e-05	4.466423e-05
2.500000e+02	2.600000e+02	9.266814e-04	3.786760e-05	4.266223e-05
2.600000e+02	2.700000e+02	8.088501e-04	3.539830e-05	3.988015e-05
2.700000e+02	2.800000e+02	7.036166e-04	3.275028e-05	3.710496e-05
2.800000e+02	2.900000e+02	6.047925e-04	3.044635e-05	3.444676e-05
2.900000e+02	3.000000e+02	5.268491e-04	2.785450e-05	3.155505e-05
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/lv_Mass
ErrorBandColor={[rgb]{0.50,1.00,0.70}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.50,1.00,0.70}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/lv_Mass
RatioPlotSameStyle=1
Title=$\mathrm{W+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	5.829452e-05	9.699405e-06	9.701206e-06
1.000000e+01	2.000000e+01	2.944111e-04	3.251540e-05	3.252853e-05
2.000000e+01	3.000000e+01	6.385798e-04	8.066988e-05	8.067790e-05
3.000000e+01	4.000000e+01	9.838099e-04	1.551727e-04	1.551224e-04
4.000000e+01	5.000000e+01	1.004710e-03	8.931710e-05	8.933528e-05
5.000000e+01	6.000000e+01	1.352015e-03	1.309912e-04	1.310176e-04
6.000000e+01	7.000000e+01	1.384252e-03	9.345595e-05	9.351445e-05
7.000000e+01	8.000000e+01	2.004931e-03	1.844738e-04	1.845144e-04
8.000000e+01	9.000000e+01	2.425989e-03	2.155444e-04	2.155830e-04
9.000000e+01	1.000000e+02	2.466247e-03	1.499244e-04	1.500366e-04
1.000000e+02	1.100000e+02	2.505076e-03	1.731727e-04	1.732263e-04
1.100000e+02	1.200000e+02	2.532567e-03	1.575362e-04	1.576500e-04
1.200000e+02	1.300000e+02	2.746738e-03	1.493678e-04	1.494791e-04
1.300000e+02	1.400000e+02	3.445196e-03	2.031311e-04	2.032073e-04
1.400000e+02	1.500000e+02	3.072508e-03	1.488566e-04	1.489704e-04
1.500000e+02	1.600000e+02	3.145779e-03	1.698584e-04	1.699406e-04
1.600000e+02	1.700000e+02	3.204190e-03	1.560481e-04	1.561415e-04
1.700000e+02	1.800000e+02	3.132586e-03	1.362184e-04	1.362549e-04
1.800000e+02	1.900000e+02	3.469731e-03	1.525598e-04	1.526212e-04
1.900000e+02	2.000000e+02	3.565852e-03	2.557879e-04	2.557890e-04
2.000000e+02	2.100000e+02	3.241443e-03	1.163444e-04	1.161941e-04
2.100000e+02	2.200000e+02	3.379095e-03	1.128391e-04	1.127298e-04
2.200000e+02	2.300000e+02	3.337243e-03	1.258431e-04	1.257580e-04
2.300000e+02	2.400000e+02	3.535563e-03	1.548749e-04	1.547749e-04
2.400000e+02	2.500000e+02	3.297486e-03	1.076548e-04	1.074758e-04
2.500000e+02	2.600000e+02	2.983691e-03	9.562209e-05	9.552289e-05
2.600000e+02	2.700000e+02	2.958283e-03	1.209591e-04	1.209050e-04
2.700000e+02	2.800000e+02	3.008612e-03	1.626420e-04	1.625631e-04
2.800000e+02	2.900000e+02	2.946917e-03	1.335917e-04	1.335561e-04
2.900000e+02	3.000000e+02	2.322404e-03	8.474539e-05	8.476527e-05
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/lv_Mass
ErrorBandColor={[rgb]{0.70,0.95,0.59}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.70,0.95,0.59}}
LineStyle=dashed
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/lv_Mass
RatioPlotSameStyle=1
Title=$\mathrm{ZZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	1.035886e-03	5.507842e-05	4.923959e-05
1.000000e+01	2.000000e+01	2.677458e-03	1.341984e-04	1.196898e-04
2.000000e+01	3.000000e+01	3.460733e-03	1.474220e-04	1.310667e-04
3.000000e+01	4.000000e+01	3.797888e-03	1.348221e-04	1.195227e-04
4.000000e+01	5.000000e+01	4.112677e-03	1.165111e-04	1.030398e-04
5.000000e+01	6.000000e+01	5.071011e-03	1.181882e-04	1.047772e-04
6.000000e+01	7.000000e+01	6.217113e-03	1.115294e-04	9.889435e-05
7.000000e+01	8.000000e+01	6.667832e-03	8.767494e-05	7.737946e-05
8.000000e+01	9.000000e+01	6.517540e-03	5.997022e-05	5.297418e-05
9.000000e+01	1.000000e+02	6.109226e-03	3.766278e-05	3.393781e-05
1.000000e+02	1.100000e+02	5.648858e-03	2.817602e-05	3.012417e-05
1.100000e+02	1.200000e+02	5.106874e-03	3.112488e-05	3.287014e-05
1.200000e+02	1.300000e+02	4.592871e-03	3.829154e-05	4.122776e-05
1.300000e+02	1.400000e+02	4.085484e-03	4.077566e-05	4.450312e-05
1.400000e+02	1.500000e+02	3.672994e-03	4.519432e-05	4.983700e-05
1.500000e+02	1.600000e+02	3.279744e-03	4.472348e-05	4.929571e-05
1.600000e+02	1.700000e+02	2.928043e-03	4.627339e-05	5.148851e-05
1.700000e+02	1.800000e+02	2.601742e-03	4.242274e-05	4.714084e-05
1.800000e+02	1.900000e+02	2.345634e-03	4.135363e-05	4.597877e-05
1.900000e+02	2.000000e+02	2.090692e-03	3.986486e-05	4.447511e-05
2.000000e+02	2.100000e+02	1.904649e-03	3.817592e-05	4.263535e-05
2.100000e+02	2.200000e+02	1.669948e-03	3.685256e-05	4.129091e-05
2.200000e+02	2.300000e+02	1.480894e-03	3.274381e-05	3.656358e-05
2.300000e+02	2.400000e+02	1.311584e-03	2.954268e-05	3.280263e-05
2.400000e+02	2.500000e+02	1.202409e-03	2.964336e-05	3.315944e-05
2.500000e+02	2.600000e+02	1.057768e-03	2.668377e-05	2.993858e-05
2.600000e+02	2.700000e+02	9.532551e-04	2.555269e-05	2.857472e-05
2.700000e+02	2.800000e+02	8.463683e-04	2.331877e-05	2.606395e-05
2.800000e+02	2.900000e+02	7.713930e-04	2.353130e-05	2.649310e-05
2.900000e+02	3.000000e+02	6.948966e-04	2.328371e-05	2.622507e-05
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/lv_Mass
ErrorBandColor={[rgb]{0.90,0.81,0.45}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.90,0.81,0.45}}
LineStyle=dashed
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/lv_Mass
RatioPlotSameStyle=1
Title=$\mathrm{Z+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	5.298671e-04	3.271044e-05	3.256311e-05
1.000000e+01	2.000000e+01	1.552898e-03	7.376887e-05	7.321783e-05
2.000000e+01	3.000000e+01	2.158218e-03	1.188527e-04	1.180257e-04
3.000000e+01	4.000000e+01	2.739256e-03	9.123689e-05	8.977965e-05
4.000000e+01	5.000000e+01	3.491526e-03	1.195464e-04	1.182418e-04
5.000000e+01	6.000000e+01	4.136330e-03	1.207755e-04	1.188939e-04
6.000000e+01	7.000000e+01	5.440809e-03	1.794676e-04	1.772142e-04
7.000000e+01	8.000000e+01	5.734203e-03	1.721483e-04	1.702206e-04
8.000000e+01	9.000000e+01	5.705344e-03	1.786573e-04	1.774853e-04
9.000000e+01	1.000000e+02	5.626884e-03	1.660162e-04	1.645396e-04
1.000000e+02	1.100000e+02	5.434852e-03	1.469691e-04	1.458529e-04
1.100000e+02	1.200000e+02	5.069996e-03	1.342455e-04	1.337714e-04
1.200000e+02	1.300000e+02	5.115308e-03	1.560563e-04	1.559004e-04
1.300000e+02	1.400000e+02	4.627614e-03	2.144980e-04	2.144371e-04
1.400000e+02	1.500000e+02	4.393940e-03	1.230403e-04	1.230364e-04
1.500000e+02	1.600000e+02	4.135621e-03	1.480571e-04	1.480567e-04
1.600000e+02	1.700000e+02	3.465488e-03	1.030996e-04	1.032079e-04
1.700000e+02	1.800000e+02	3.431318e-03	1.172902e-04	1.174205e-04
1.800000e+02	1.900000e+02	3.229148e-03	1.210886e-04	1.213874e-04
1.900000e+02	2.000000e+02	2.715709e-03	9.491302e-05	9.524131e-05
2.000000e+02	2.100000e+02	2.359817e-03	8.863398e-05	8.917608e-05
2.100000e+02	2.200000e+02	2.158468e-03	9.291902e-05	9.359025e-05
2.200000e+02	2.300000e+02	1.872365e-03	7.876332e-05	7.975153e-05
2.300000e+02	2.400000e+02	1.802940e-03	8.542127e-05	8.586298e-05
2.400000e+02	2.500000e+02	1.578262e-03	7.755557e-05	7.845544e-05
2.500000e+02	2.600000e+02	1.441584e-03	7.347507e-05	7.440172e-05
2.600000e+02	2.700000e+02	1.228369e-03	6.799611e-05	6.861128e-05
2.700000e+02	2.800000e+02	1.199718e-03	6.731583e-05	6.842902e-05
2.800000e+02	2.900000e+02	9.306234e-04	4.846011e-05	4.948430e-05
2.900000e+02	3.000000e+02	8.213393e-04	4.818728e-05	4.930422e-05
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/lv_Mass
ErrorBandColor={[rgb]{1.00,0.59,0.31}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{1.00,0.59,0.31}}
LineStyle=dashed
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/lv_Mass
RatioPlotSameStyle=1
Title=$\mathrm{tt+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	6.160692e-04	2.992815e-05	2.733368e-05
1.000000e+01	2.000000e+01	1.904751e-03	6.872201e-05	6.257283e-05
2.000000e+01	3.000000e+01	3.044746e-03	1.021925e-04	9.181688e-05
3.000000e+01	4.000000e+01	4.171207e-03	1.395176e-04	1.241162e-04
4.000000e+01	5.000000e+01	5.359142e-03	1.760965e-04	1.562359e-04
5.000000e+01	6.000000e+01	6.273276e-03	1.953078e-04	1.736218e-04
6.000000e+01	7.000000e+01	7.286918e-03	2.046043e-04	1.817242e-04
7.000000e+01	8.000000e+01	7.794590e-03	1.935734e-04	1.734785e-04
8.000000e+01	9.000000e+01	7.821666e-03	1.609276e-04	1.437106e-04
9.000000e+01	1.000000e+02	7.380785e-03	1.252316e-04	1.126433e-04
1.000000e+02	1.100000e+02	6.822441e-03	7.910592e-05	7.523341e-05
1.100000e+02	1.200000e+02	5.903625e-03	6.178504e-05	6.175607e-05
1.200000e+02	1.300000e+02	5.275905e-03	6.662859e-05	6.753713e-05
1.300000e+02	1.400000e+02	4.598095e-03	7.777147e-05	8.132293e-05
1.400000e+02	1.500000e+02	3.904744e-03	9.054010e-05	9.800368e-05
1.500000e+02	1.600000e+02	3.348469e-03	9.952537e-05	1.095471e-04
1.600000e+02	1.700000e+02	2.884031e-03	9.538305e-05	1.053273e-04
1.700000e+02	1.800000e+02	2.351980e-03	8.245928e-05	9.141691e-05
1.800000e+02	1.900000e+02	1.985101e-03	7.644796e-05	8.453653e-05
1.900000e+02	2.000000e+02	1.703829e-03	7.873124e-05	8.864564e-05
2.000000e+02	2.100000e+02	1.388190e-03	6.705652e-05	7.526881e-05
2.100000e+02	2.200000e+02	1.204193e-03	6.496472e-05	7.311321e-05
2.200000e+02	2.300000e+02	1.030437e-03	6.248761e-05	6.976385e-05
2.300000e+02	2.400000e+02	9.165726e-04	6.836715e-05	7.539765e-05
2.400000e+02	2.500000e+02	7.630629e-04	6.871001e-05	7.635247e-05
2.500000e+02	2.600000e+02	6.244613e-04	4.851013e-05	5.366051e-05
2.600000e+02	2.700000e+02	5.367934e-04	4.147722e-05	4.682566e-05
2.700000e+02	2.800000e+02	4.651758e-04	4.374508e-05	4.800986e-05
2.800000e+02	2.900000e+02	3.777617e-04	2.989457e-05	3.367872e-05
2.900000e+02	3.000000e+02	3.218542e-04	2.889205e-05	3.208013e-05
# END HISTO1D



==> Figures/Distributions/1Lep_qq_etaj1etaj2.dat <==
# BEGIN PLOT
LegendOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2
DrawOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2
Title=
RatioPlotReference=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=1e3
RatioPlotYLabel=Ratio
XLabel=$\eta_{j_i}$
YLabel=$1/\sigma d \sigma / d\eta_{j_i}$
Legend=1
RatioPlotYMin=1e-3
# END PLOT

# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2
ErrorBandColor={[rgb]{0.30,0.30,0.99}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.30,0.99}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2
RatioPlotSameStyle=1
Title=$\mathrm{WHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{cc}}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.666667e+00	-4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.333333e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.666667e+00	-3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.333333e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.666667e+00	-2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.333333e+00	-2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.666667e+00	-1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.333333e+00	-1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.000000e+00	-6.666666e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.666667e-01	-3.333333e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e-01	6.666667e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.666666e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.333333e+00	1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.666667e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.333333e+00	2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.666667e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e+00	3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.666667e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.333333e+00	4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.666667e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2
ErrorBandColor={[rgb]{0.10,0.59,0.95}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.10,0.59,0.95}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2
RatioPlotSameStyle=1
Title=$\mathrm{WHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{bb}}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.666667e+00	-4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.333333e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.666667e+00	-3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.333333e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.666667e+00	-2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.333333e+00	-2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.666667e+00	-1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.333333e+00	-1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.000000e+00	-6.666666e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.666667e-01	-3.333333e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e-01	6.666667e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.666666e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.333333e+00	1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.666667e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.333333e+00	2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.666667e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e+00	3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.666667e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.333333e+00	4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.666667e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2
ErrorBandColor={[rgb]{0.10,0.81,0.89}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.10,0.81,0.89}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WWjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2
RatioPlotSameStyle=1
Title=$\mathrm{WW+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.666667e+00	-4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.333333e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.666667e+00	-3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.333333e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.666667e+00	-2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.333333e+00	-2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.666667e+00	-1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.333333e+00	-1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.000000e+00	-6.666666e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.666667e-01	-3.333333e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e-01	6.666667e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.666666e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.333333e+00	1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.666667e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.333333e+00	2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.666667e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e+00	3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.666667e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.333333e+00	4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.666667e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2
ErrorBandColor={[rgb]{0.30,0.95,0.81}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.95,0.81}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/WZjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2
RatioPlotSameStyle=1
Title=$\mathrm{WZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.666667e+00	-4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.333333e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.666667e+00	-3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.333333e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.666667e+00	-2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.333333e+00	-2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.666667e+00	-1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.333333e+00	-1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.000000e+00	-6.666666e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.666667e-01	-3.333333e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e-01	6.666667e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.666666e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.333333e+00	1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.666667e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.333333e+00	2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.666667e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e+00	3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.666667e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.333333e+00	4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.666667e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2
ErrorBandColor={[rgb]{0.50,1.00,0.70}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.50,1.00,0.70}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Wjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2
RatioPlotSameStyle=1
Title=$\mathrm{W+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.666667e+00	-4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.333333e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.666667e+00	-3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.333333e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.666667e+00	-2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.333333e+00	-2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.666667e+00	-1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.333333e+00	-1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.000000e+00	-6.666666e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.666667e-01	-3.333333e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e-01	6.666667e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.666666e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.333333e+00	1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.666667e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.333333e+00	2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.666667e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e+00	3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.666667e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.333333e+00	4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.666667e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2
ErrorBandColor={[rgb]{0.70,0.95,0.59}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.70,0.95,0.59}}
LineStyle=dashed
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ZZjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2
RatioPlotSameStyle=1
Title=$\mathrm{ZZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.666667e+00	-4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.333333e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.666667e+00	-3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.333333e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.666667e+00	-2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.333333e+00	-2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.666667e+00	-1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.333333e+00	-1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.000000e+00	-6.666666e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.666667e-01	-3.333333e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e-01	6.666667e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.666666e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.333333e+00	1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.666667e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.333333e+00	2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.666667e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e+00	3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.666667e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.333333e+00	4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.666667e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2
ErrorBandColor={[rgb]{0.90,0.81,0.45}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.90,0.81,0.45}}
LineStyle=dashed
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/Zjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2
RatioPlotSameStyle=1
Title=$\mathrm{Z+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.666667e+00	-4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.333333e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.666667e+00	-3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.333333e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.666667e+00	-2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.333333e+00	-2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.666667e+00	-1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.333333e+00	-1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.000000e+00	-6.666666e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.666667e-01	-3.333333e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e-01	6.666667e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.666666e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.333333e+00	1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.666667e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.333333e+00	2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.666667e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e+00	3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.666667e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.333333e+00	4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.666667e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2
ErrorBandColor={[rgb]{1.00,0.59,0.31}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{1.00,0.59,0.31}}
LineStyle=dashed
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/1Lep/Yodas/ttjets_stat_sys.yoda/FatJets1Lep/qq_etaj1etaj2
RatioPlotSameStyle=1
Title=$\mathrm{tt+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.666667e+00	-4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.333333e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.666667e+00	-3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.333333e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.666667e+00	-2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.333333e+00	-2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.666667e+00	-1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.333333e+00	-1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.000000e+00	-6.666666e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.666667e-01	-3.333333e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e-01	6.666667e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.666666e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.333333e+00	1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.666667e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.333333e+00	2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.666667e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e+00	3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.666667e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.333333e+00	4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.666667e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Figures/Distributions/2Lep_FJ_Mass.dat <==
# BEGIN PLOT
LegendOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/FJ_Mass
DrawOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/FJ_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/FJ_Mass
Title=
RatioPlotReference=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/FJ_Mass
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=1e3
RatioPlotYLabel=Ratio
XLabel=$M_{FJ}$ [GeV]
YLabel=$1/\sigma d \sigma / dM_{FJ}$ [1/GeV]
Legend=1
RatioPlotYMin=1e-3
# END PLOT

# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/FJ_Mass
ErrorBandColor={[rgb]{0.30,0.30,0.99}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.30,0.99}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/FJ_Mass
RatioPlotSameStyle=1
Title=$\mathrm{ZHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{cc}}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	6.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	7.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+01	8.000000e+01	2.516774e-03	6.337398e-04	6.361897e-04
8.000000e+01	8.500000e+01	2.569248e-03	3.647639e-04	3.670988e-04
8.500000e+01	9.000000e+01	3.795604e-03	5.576140e-04	5.603915e-04
9.000000e+01	9.500000e+01	6.661752e-03	6.269480e-04	6.266787e-04
9.500000e+01	1.000000e+02	3.889932e-03	3.614273e-04	3.613715e-04
1.000000e+02	1.050000e+02	4.005432e-03	4.839539e-04	4.879860e-04
1.050000e+02	1.100000e+02	4.592484e-03	3.789687e-04	3.789084e-04
1.100000e+02	1.150000e+02	7.485944e-03	5.657651e-04	5.656630e-04
1.150000e+02	1.200000e+02	1.529337e-02	9.387028e-04	9.383242e-04
1.200000e+02	1.250000e+02	5.090806e-02	1.484691e-03	1.468547e-03
1.250000e+02	1.300000e+02	7.121408e-02	1.824646e-03	1.805534e-03
1.300000e+02	1.350000e+02	1.023256e-02	5.547094e-04	5.547322e-04
1.350000e+02	1.400000e+02	5.686742e-03	4.561261e-04	4.570874e-04
1.400000e+02	1.450000e+02	3.891274e-03	4.264757e-04	4.298819e-04
1.450000e+02	1.500000e+02	2.415062e-03	3.682292e-04	3.716525e-04
1.500000e+02	1.550000e+02	1.654476e-03	2.711076e-04	2.764940e-04
1.550000e+02	1.600000e+02	1.060448e-03	1.823681e-04	1.859874e-04
1.600000e+02	1.650000e+02	7.880812e-04	1.712156e-04	1.718496e-04
1.650000e+02	1.700000e+02	7.101244e-04	1.883125e-04	1.917116e-04
1.700000e+02	1.750000e+02	6.285354e-04	1.807014e-04	1.831314e-04
1.750000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/FJ_Mass
ErrorBandColor={[rgb]{0.02,0.73,0.92}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.02,0.73,0.92}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/FJ_Mass
RatioPlotSameStyle=1
Title=$\mathrm{WZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	6.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	7.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+01	8.000000e+01	2.182084e-02	1.014826e-03	1.018315e-03
8.000000e+01	8.500000e+01	3.930060e-02	1.334299e-03	1.347442e-03
8.500000e+01	9.000000e+01	1.954561e-02	8.605123e-04	8.611298e-04
9.000000e+01	9.500000e+01	1.734156e-02	7.538128e-04	7.541009e-04
9.500000e+01	1.000000e+02	1.373987e-02	7.128694e-04	7.126324e-04
1.000000e+02	1.050000e+02	1.051149e-02	5.554657e-04	5.547395e-04
1.050000e+02	1.100000e+02	9.554242e-03	6.246064e-04	6.237318e-04
1.100000e+02	1.150000e+02	8.145072e-03	5.104998e-04	5.092014e-04
1.150000e+02	1.200000e+02	7.999046e-03	8.946458e-04	8.942744e-04
1.200000e+02	1.250000e+02	7.964902e-03	5.642002e-04	5.633389e-04
1.250000e+02	1.300000e+02	6.799478e-03	5.035267e-04	5.034208e-04
1.300000e+02	1.350000e+02	6.409112e-03	4.748349e-04	4.754204e-04
1.350000e+02	1.400000e+02	6.593308e-03	7.515866e-04	7.511365e-04
1.400000e+02	1.450000e+02	5.348156e-03	5.991954e-04	5.985705e-04
1.450000e+02	1.500000e+02	3.726518e-03	2.962051e-04	2.958882e-04
1.500000e+02	1.550000e+02	4.047310e-03	4.444863e-04	4.446019e-04
1.550000e+02	1.600000e+02	2.800170e-03	2.501704e-04	2.508029e-04
1.600000e+02	1.650000e+02	2.895676e-03	2.707686e-04	2.706480e-04
1.650000e+02	1.700000e+02	2.945274e-03	3.907803e-04	3.904795e-04
1.700000e+02	1.750000e+02	2.511780e-03	4.185630e-04	4.183377e-04
1.750000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/FJ_Mass
ErrorBandColor={[rgb]{0.34,0.97,0.79}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.34,0.97,0.79}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/FJ_Mass
RatioPlotSameStyle=1
Title=$\mathrm{ZHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{bb}}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	6.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	7.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+01	8.000000e+01	3.271002e-03	3.802279e-04	3.826140e-04
8.000000e+01	8.500000e+01	3.559426e-03	4.624823e-04	4.720919e-04
8.500000e+01	9.000000e+01	2.829836e-03	2.578368e-04	2.578615e-04
9.000000e+01	9.500000e+01	6.927958e-03	4.784126e-04	4.781057e-04
9.500000e+01	1.000000e+02	4.269504e-03	3.513575e-04	3.508590e-04
1.000000e+02	1.050000e+02	5.261620e-03	6.218490e-04	6.238124e-04
1.050000e+02	1.100000e+02	5.830052e-03	4.753771e-04	4.754342e-04
1.100000e+02	1.150000e+02	1.154233e-02	6.956312e-04	6.958574e-04
1.150000e+02	1.200000e+02	2.287200e-02	9.059610e-04	8.975400e-04
1.200000e+02	1.250000e+02	5.540828e-02	1.597122e-03	1.579629e-03
1.250000e+02	1.300000e+02	5.213970e-02	1.617095e-03	1.603829e-03
1.300000e+02	1.350000e+02	1.094818e-02	8.445001e-04	8.467040e-04
1.350000e+02	1.400000e+02	5.118662e-03	4.651898e-04	4.700488e-04
1.400000e+02	1.450000e+02	2.688362e-03	3.154185e-04	3.160403e-04
1.450000e+02	1.500000e+02	2.514706e-03	3.298258e-04	3.333685e-04
1.500000e+02	1.550000e+02	1.431839e-03	2.485010e-04	2.553803e-04
1.550000e+02	1.600000e+02	1.366818e-03	2.927823e-04	2.973132e-04
1.600000e+02	1.650000e+02	7.995544e-04	2.047588e-04	2.068746e-04
1.650000e+02	1.700000e+02	5.876318e-04	1.565351e-04	1.590664e-04
1.700000e+02	1.750000e+02	6.325256e-04	1.494637e-04	1.519374e-04
1.750000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/FJ_Mass
ErrorBandColor={[rgb]{0.66,0.97,0.61}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.66,0.97,0.61}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/FJ_Mass
RatioPlotSameStyle=1
Title=$\mathrm{ZZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	6.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	7.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+01	8.000000e+01	8.486060e-03	6.546546e-04	6.558372e-04
8.000000e+01	8.500000e+01	1.132002e-02	6.719887e-04	6.720042e-04
8.500000e+01	9.000000e+01	2.537718e-02	1.084453e-03	1.074258e-03
9.000000e+01	9.500000e+01	5.596202e-02	2.261905e-03	2.232461e-03
9.500000e+01	1.000000e+02	2.138954e-02	9.430634e-04	9.352810e-04
1.000000e+02	1.050000e+02	1.250984e-02	6.392116e-04	6.393141e-04
1.050000e+02	1.100000e+02	1.024714e-02	8.666919e-04	8.690595e-04
1.100000e+02	1.150000e+02	7.853530e-03	7.938681e-04	7.971577e-04
1.150000e+02	1.200000e+02	6.104726e-03	4.945452e-04	4.987305e-04
1.200000e+02	1.250000e+02	5.710042e-03	5.036121e-04	5.056042e-04
1.250000e+02	1.300000e+02	5.517652e-03	4.843080e-04	4.847528e-04
1.300000e+02	1.350000e+02	5.480676e-03	7.217859e-04	7.229105e-04
1.350000e+02	1.400000e+02	4.892090e-03	4.607130e-04	4.610786e-04
1.400000e+02	1.450000e+02	4.006622e-03	3.699153e-04	3.707449e-04
1.450000e+02	1.500000e+02	3.628276e-03	4.046608e-04	4.056950e-04
1.500000e+02	1.550000e+02	2.901940e-03	3.347126e-04	3.360250e-04
1.550000e+02	1.600000e+02	2.796582e-03	3.792947e-04	3.805977e-04
1.600000e+02	1.650000e+02	1.765146e-03	2.366929e-04	2.374403e-04
1.650000e+02	1.700000e+02	1.714127e-03	2.800219e-04	2.805317e-04
1.700000e+02	1.750000e+02	2.336796e-03	4.910757e-04	4.945706e-04
1.750000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/FJ_Mass
ErrorBandColor={[rgb]{0.98,0.73,0.40}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.98,0.73,0.40}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/FJ_Mass
RatioPlotSameStyle=1
Title=$\mathrm{Z+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e+01	5.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	6.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	7.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+01	8.000000e+01	2.584366e-02	1.968067e-03	1.967790e-03
8.000000e+01	8.500000e+01	2.047262e-02	1.210054e-03	1.209287e-03
8.500000e+01	9.000000e+01	1.958338e-02	1.225835e-03	1.225631e-03
9.000000e+01	9.500000e+01	1.520700e-02	1.068335e-03	1.068172e-03
9.500000e+01	1.000000e+02	1.617553e-02	1.212964e-03	1.212946e-03
1.000000e+02	1.050000e+02	1.345479e-02	9.652893e-04	9.653360e-04
1.050000e+02	1.100000e+02	1.191655e-02	8.112889e-04	8.114927e-04
1.100000e+02	1.150000e+02	1.074426e-02	7.067652e-04	7.068369e-04
1.150000e+02	1.200000e+02	1.097335e-02	8.056854e-04	8.055951e-04
1.200000e+02	1.250000e+02	9.894890e-03	1.068272e-03	1.068271e-03
1.250000e+02	1.300000e+02	7.274536e-03	5.747358e-04	5.747291e-04
1.300000e+02	1.350000e+02	8.189664e-03	1.439902e-03	1.439911e-03
1.350000e+02	1.400000e+02	5.917296e-03	5.177818e-04	5.177793e-04
1.400000e+02	1.450000e+02	4.948456e-03	4.461998e-04	4.462406e-04
1.450000e+02	1.500000e+02	4.558912e-03	4.409384e-04	4.410139e-04
1.500000e+02	1.550000e+02	4.549980e-03	6.974657e-04	6.979997e-04
1.550000e+02	1.600000e+02	3.266822e-03	3.408254e-04	3.410084e-04
1.600000e+02	1.650000e+02	2.641232e-03	2.972653e-04	2.974316e-04
1.650000e+02	1.700000e+02	2.474840e-03	3.295264e-04	3.301416e-04
1.700000e+02	1.750000e+02	1.912229e-03	2.377739e-04	2.377946e-04
1.750000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	1.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Figures/Distributions/2Lep_NEvents.dat <==
# BEGIN PLOT
LegendOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/NEvents
DrawOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/NEvents //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/NEvents
Title=
RatioPlotReference=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/NEvents
RatioPlotLogY=1
XCustomMajorTicks=0 0 1 1 2 2 3 3 4 4 5 5 6 6 7 7 8 8 9 9
RatioPlot=1
LogY=1
RatioPlotYMax=1e7
CustomLegend=$\int \mathcal{L} dt = 3000fb^{-1}$
XLabel=vetoEvent call $N_{veto}$
RatioPlotYLabel=Ratio
YLabel=$N(N_{veto})$
YMin=0.9
Legend=1
RatioPlotYMin=1e0
# END PLOT

# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/NEvents
ErrorBandColor={[rgb]{0.30,0.30,0.99}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.30,0.99}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/NEvents
RatioPlotSameStyle=1
Title=$\mathrm{ZHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{cc}}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.285666e+02	8.528572e+00	1.004567e+01
5.000000e-01	1.500000e+00	1.154715e+02	7.661608e+00	9.019112e+00
1.500000e+00	2.500000e+00	1.042766e+02	6.580719e+00	7.688516e+00
2.500000e+00	3.500000e+00	7.360225e+01	5.219852e+00	6.165206e+00
3.500000e+00	4.500000e+00	4.881876e+01	3.543574e+00	4.179438e+00
4.500000e+00	5.500000e+00	4.050366e+01	2.577463e+00	2.965754e+00
5.500000e+00	6.500000e+00	3.923727e+01	2.472362e+00	2.837879e+00
6.500000e+00	7.500000e+00	3.748379e+01	2.306092e+00	2.636308e+00
7.500000e+00	8.500000e+00	3.065466e+01	1.621341e+00	1.802674e+00
8.500000e+00	9.500000e+00	2.389230e+01	1.217129e+00	1.339736e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/NEvents
ErrorBandColor={[rgb]{0.02,0.73,0.92}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.02,0.73,0.92}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/NEvents
RatioPlotSameStyle=1
Title=$\mathrm{WZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	8.216416e+07	3.629970e+06	4.440046e+06
5.000000e-01	1.500000e+00	5.195886e+07	2.163132e+06	2.647167e+06
1.500000e+00	2.500000e+00	2.800945e+06	1.203999e+05	1.472329e+05
2.500000e+00	3.500000e+00	1.133362e+05	1.810672e+04	2.329524e+04
3.500000e+00	4.500000e+00	5.678652e+04	9.030660e+03	1.163641e+04
4.500000e+00	5.500000e+00	2.277320e+04	3.344058e+03	4.271332e+03
5.500000e+00	6.500000e+00	1.641277e+04	2.417437e+03	3.083424e+03
6.500000e+00	7.500000e+00	1.369713e+04	1.995577e+03	2.538469e+03
7.500000e+00	8.500000e+00	8.904898e+03	1.157226e+03	1.443642e+03
8.500000e+00	9.500000e+00	6.353334e+02	1.186416e+02	1.417935e+02
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/NEvents
ErrorBandColor={[rgb]{0.34,0.97,0.79}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.34,0.97,0.79}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/NEvents
RatioPlotSameStyle=1
Title=$\mathrm{ZHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{bb}}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.562095e+03	1.681549e+02	1.976539e+02
5.000000e-01	1.500000e+00	1.959046e+03	1.260076e+02	1.476398e+02
1.500000e+00	2.500000e+00	1.755445e+03	1.072893e+02	1.246678e+02
2.500000e+00	3.500000e+00	1.211396e+03	8.328962e+01	9.786844e+01
3.500000e+00	4.500000e+00	7.915773e+02	5.659568e+01	6.657321e+01
4.500000e+00	5.500000e+00	6.533283e+02	4.032164e+01	4.607174e+01
5.500000e+00	6.500000e+00	6.510584e+02	3.996523e+01	4.560431e+01
6.500000e+00	7.500000e+00	6.213123e+02	3.738445e+01	4.253295e+01
7.500000e+00	8.500000e+00	5.317370e+02	2.892416e+01	3.221260e+01
8.500000e+00	9.500000e+00	3.961520e+02	2.095048e+01	2.303372e+01
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/NEvents
ErrorBandColor={[rgb]{0.66,0.97,0.61}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.66,0.97,0.61}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/NEvents
RatioPlotSameStyle=1
Title=$\mathrm{ZZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.812452e+07	8.890945e+05	1.085936e+06
5.000000e-01	1.500000e+00	1.979070e+07	5.789561e+05	7.079277e+05
1.500000e+00	2.500000e+00	2.027730e+06	6.105503e+04	7.459885e+04
2.500000e+00	3.500000e+00	3.808595e+04	5.287477e+03	6.718284e+03
3.500000e+00	4.500000e+00	2.120787e+04	2.836827e+03	3.596353e+03
4.500000e+00	5.500000e+00	1.064878e+04	1.174612e+03	1.455640e+03
5.500000e+00	6.500000e+00	7.711977e+03	8.570789e+02	1.060337e+03
6.500000e+00	7.500000e+00	6.986667e+03	7.594113e+02	9.361780e+02
7.500000e+00	8.500000e+00	5.391323e+03	5.082001e+02	6.111263e+02
8.500000e+00	9.500000e+00	2.320021e+02	3.873081e+01	4.548320e+01
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/NEvents
ErrorBandColor={[rgb]{0.98,0.73,0.40}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.98,0.73,0.40}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/NEvents
RatioPlotSameStyle=1
Title=$\mathrm{Z+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.279959e+07	3.782621e+06	4.841921e+06
5.000000e-01	1.500000e+00	2.183835e+07	3.622876e+06	4.637721e+06
1.500000e+00	2.500000e+00	8.308590e+06	1.365024e+06	1.747453e+06
2.500000e+00	3.500000e+00	6.330652e+06	1.051759e+06	1.349836e+06
3.500000e+00	4.500000e+00	1.819128e+06	3.204116e+05	4.144025e+05
4.500000e+00	5.500000e+00	8.449445e+05	1.456625e+05	1.871624e+05
5.500000e+00	6.500000e+00	5.915804e+05	1.023055e+05	1.311914e+05
6.500000e+00	7.500000e+00	4.861524e+05	8.383353e+04	1.074075e+05
7.500000e+00	8.500000e+00	3.082616e+05	5.214311e+04	6.606464e+04
8.500000e+00	9.500000e+00	3.490158e+04	6.742870e+03	8.179488e+03
# END HISTO1D



==> Figures/Distributions/2Lep_Obs_FJ_PlanarFlow.dat <==
# BEGIN PLOT
LegendOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_PlanarFlow
DrawOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_PlanarFlow //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_PlanarFlow
Title=
RatioPlotReference=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/Obs_FJ_PlanarFlow
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=1e3
RatioPlotYLabel=Ratio
XLabel=$P_{f}$
YLabel=$1/\sigma d \sigma / dP_{f}$
Legend=1
RatioPlotYMin=1e-3
# END PLOT

# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/Obs_FJ_PlanarFlow
ErrorBandColor={[rgb]{0.30,0.30,0.99}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.30,0.99}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/Obs_FJ_PlanarFlow
RatioPlotSameStyle=1
Title=$\mathrm{ZHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{cc}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.509954e+00	8.427634e-02	8.395046e-02
5.000000e-02	1.000000e-01	4.355514e+00	1.487284e-01	1.484472e-01
1.000000e-01	1.500000e-01	3.506722e+00	1.384016e-01	1.381808e-01
1.500000e-01	2.000000e-01	2.416218e+00	1.098308e-01	1.097786e-01
2.000000e-01	2.500000e-01	1.737107e+00	1.081325e-01	1.082389e-01
2.500000e-01	3.000000e-01	1.342168e+00	8.289250e-02	8.290448e-02
3.000000e-01	3.500000e-01	9.706836e-01	6.844328e-02	6.851064e-02
3.500000e-01	4.000000e-01	7.345756e-01	6.028793e-02	6.031000e-02
4.000000e-01	4.500000e-01	6.027046e-01	5.776315e-02	5.778099e-02
4.500000e-01	5.000000e-01	4.617096e-01	4.336300e-02	4.334353e-02
5.000000e-01	5.500000e-01	4.446670e-01	5.038333e-02	5.039575e-02
5.500000e-01	6.000000e-01	3.587832e-01	3.840841e-02	3.835060e-02
6.000000e-01	6.500000e-01	3.440220e-01	5.036603e-02	5.045601e-02
6.500000e-01	7.000000e-01	2.197900e-01	3.264099e-02	3.269282e-02
7.000000e-01	7.500000e-01	2.094204e-01	4.165035e-02	4.173363e-02
7.500000e-01	8.000000e-01	1.548462e-01	2.773475e-02	2.784383e-02
8.000000e-01	8.500000e-01	2.189832e-01	4.086976e-02	4.089198e-02
8.500000e-01	9.000000e-01	1.710933e-01	3.863679e-02	3.869816e-02
9.000000e-01	9.500000e-01	1.369492e-01	2.870207e-02	2.881830e-02
9.500000e-01	1.000000e+00	1.040897e-01	2.117807e-02	2.117967e-02
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_PlanarFlow
ErrorBandColor={[rgb]{0.02,0.73,0.92}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.02,0.73,0.92}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_PlanarFlow
RatioPlotSameStyle=1
Title=$\mathrm{WZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	2.111364e-01	4.150940e-02	4.139795e-02
5.000000e-02	1.000000e-01	1.393679e+00	1.657597e-01	1.658094e-01
1.000000e-01	1.500000e-01	1.702574e+00	1.305334e-01	1.297716e-01
1.500000e-01	2.000000e-01	1.887863e+00	1.462170e-01	1.459511e-01
2.000000e-01	2.500000e-01	1.298206e+00	9.775586e-02	9.770239e-02
2.500000e-01	3.000000e-01	1.350469e+00	1.343018e-01	1.343030e-01
3.000000e-01	3.500000e-01	1.633309e+00	1.445911e-01	1.445878e-01
3.500000e-01	4.000000e-01	1.187777e+00	1.204158e-01	1.204017e-01
4.000000e-01	4.500000e-01	1.120775e+00	1.160811e-01	1.160399e-01
4.500000e-01	5.000000e-01	1.068126e+00	1.245822e-01	1.246271e-01
5.000000e-01	5.500000e-01	9.601704e-01	1.124992e-01	1.126494e-01
5.500000e-01	6.000000e-01	6.669900e-01	7.514875e-02	7.516392e-02
6.000000e-01	6.500000e-01	1.052230e+00	1.661793e-01	1.662284e-01
6.500000e-01	7.000000e-01	6.559914e-01	1.097858e-01	1.098413e-01
7.000000e-01	7.500000e-01	7.050982e-01	1.068119e-01	1.068735e-01
7.500000e-01	8.000000e-01	7.132880e-01	9.123521e-02	9.128171e-02
8.000000e-01	8.500000e-01	5.874328e-01	9.066081e-02	9.076595e-02
8.500000e-01	9.000000e-01	8.011436e-01	9.918201e-02	9.920412e-02
9.000000e-01	9.500000e-01	4.963534e-01	9.047769e-02	9.058915e-02
9.500000e-01	1.000000e+00	5.073878e-01	8.727257e-02	8.758079e-02
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/Obs_FJ_PlanarFlow
ErrorBandColor={[rgb]{0.34,0.97,0.79}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.34,0.97,0.79}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/Obs_FJ_PlanarFlow
RatioPlotSameStyle=1
Title=$\mathrm{ZHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{bb}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.521611e+00	8.566164e-02	8.541432e-02
5.000000e-02	1.000000e-01	4.040976e+00	1.609148e-01	1.607722e-01
1.000000e-01	1.500000e-01	3.426748e+00	1.649034e-01	1.648422e-01
1.500000e-01	2.000000e-01	2.634734e+00	1.272440e-01	1.271881e-01
2.000000e-01	2.500000e-01	1.763261e+00	1.001045e-01	1.001169e-01
2.500000e-01	3.000000e-01	1.239383e+00	7.976714e-02	7.976108e-02
3.000000e-01	3.500000e-01	1.049950e+00	8.609427e-02	8.651802e-02
3.500000e-01	4.000000e-01	7.433828e-01	5.854402e-02	5.853730e-02
4.000000e-01	4.500000e-01	6.125258e-01	6.808536e-02	6.808696e-02
4.500000e-01	5.000000e-01	5.351876e-01	5.173304e-02	5.177004e-02
5.000000e-01	5.500000e-01	3.735280e-01	4.308160e-02	4.307627e-02
5.500000e-01	6.000000e-01	3.949282e-01	4.582467e-02	4.585088e-02
6.000000e-01	6.500000e-01	3.205962e-01	3.792908e-02	3.792006e-02
6.500000e-01	7.000000e-01	3.104808e-01	4.187478e-02	4.192620e-02
7.000000e-01	7.500000e-01	2.720790e-01	3.832061e-02	3.837400e-02
7.500000e-01	8.000000e-01	1.913489e-01	2.975240e-02	2.995086e-02
8.000000e-01	8.500000e-01	1.559862e-01	2.740489e-02	2.743556e-02
8.500000e-01	9.000000e-01	1.361536e-01	2.297675e-02	2.297667e-02
9.000000e-01	9.500000e-01	1.227183e-01	2.787382e-02	2.787966e-02
9.500000e-01	1.000000e+00	1.544199e-01	3.920528e-02	3.934358e-02
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_PlanarFlow
ErrorBandColor={[rgb]{0.66,0.97,0.61}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.66,0.97,0.61}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_PlanarFlow
RatioPlotSameStyle=1
Title=$\mathrm{ZZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	4.158644e-01	5.647116e-02	5.644874e-02
5.000000e-02	1.000000e-01	2.188444e+00	2.494696e-01	2.494554e-01
1.000000e-01	1.500000e-01	2.606902e+00	1.681449e-01	1.660548e-01
1.500000e-01	2.000000e-01	2.043632e+00	1.477806e-01	1.470801e-01
2.000000e-01	2.500000e-01	1.690359e+00	1.094792e-01	1.092837e-01
2.500000e-01	3.000000e-01	1.865472e+00	1.439185e-01	1.438465e-01
3.000000e-01	3.500000e-01	1.409375e+00	1.234324e-01	1.234362e-01
3.500000e-01	4.000000e-01	1.213541e+00	9.456687e-02	9.513215e-02
4.000000e-01	4.500000e-01	8.858172e-01	6.829119e-02	6.829236e-02
4.500000e-01	5.000000e-01	8.191850e-01	8.746888e-02	8.780143e-02
5.000000e-01	5.500000e-01	9.204318e-01	1.321074e-01	1.321034e-01
5.500000e-01	6.000000e-01	6.018880e-01	6.262693e-02	6.263040e-02
6.000000e-01	6.500000e-01	6.603058e-01	7.930942e-02	7.971978e-02
6.500000e-01	7.000000e-01	4.835846e-01	6.054474e-02	6.059643e-02
7.000000e-01	7.500000e-01	4.221770e-01	5.423693e-02	5.457513e-02
7.500000e-01	8.000000e-01	4.075296e-01	5.179714e-02	5.198996e-02
8.000000e-01	8.500000e-01	3.465018e-01	4.850846e-02	4.875108e-02
8.500000e-01	9.000000e-01	2.903458e-01	3.841251e-02	3.847224e-02
9.000000e-01	9.500000e-01	3.662926e-01	5.049583e-02	5.055416e-02
9.500000e-01	1.000000e+00	3.623528e-01	7.070159e-02	7.090995e-02
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_PlanarFlow
ErrorBandColor={[rgb]{0.98,0.73,0.40}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.98,0.73,0.40}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_PlanarFlow
RatioPlotSameStyle=1
Title=$\mathrm{Z+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	3.278784e-02	1.548939e-02	1.548734e-02
5.000000e-02	1.000000e-01	2.397294e-01	4.467315e-02	4.467393e-02
1.000000e-01	1.500000e-01	1.124166e+00	1.879517e-01	1.879429e-01
1.500000e-01	2.000000e-01	1.146635e+00	1.605113e-01	1.605145e-01
2.000000e-01	2.500000e-01	1.154812e+00	1.506300e-01	1.506255e-01
2.500000e-01	3.000000e-01	1.572527e+00	2.348801e-01	2.349157e-01
3.000000e-01	3.500000e-01	1.556350e+00	2.064822e-01	2.064903e-01
3.500000e-01	4.000000e-01	1.418634e+00	1.800772e-01	1.800771e-01
4.000000e-01	4.500000e-01	1.039657e+00	1.103489e-01	1.103540e-01
4.500000e-01	5.000000e-01	1.305274e+00	1.596224e-01	1.596239e-01
5.000000e-01	5.500000e-01	1.142088e+00	1.729278e-01	1.729319e-01
5.500000e-01	6.000000e-01	1.075402e+00	1.776640e-01	1.776598e-01
6.000000e-01	6.500000e-01	1.044622e+00	1.472543e-01	1.472546e-01
6.500000e-01	7.000000e-01	1.148035e+00	1.654250e-01	1.654112e-01
7.000000e-01	7.500000e-01	1.088728e+00	1.534900e-01	1.534900e-01
7.500000e-01	8.000000e-01	9.293266e-01	1.203451e-01	1.203503e-01
8.000000e-01	8.500000e-01	7.584516e-01	9.124973e-02	9.127462e-02
8.500000e-01	9.000000e-01	5.914730e-01	9.271128e-02	9.271016e-02
9.000000e-01	9.500000e-01	6.689644e-01	1.133037e-01	1.133038e-01
9.500000e-01	1.000000e+00	9.623362e-01	2.950133e-01	2.950142e-01
# END HISTO1D



==> Figures/Distributions/2Lep_Obs_FJ_tau12.dat <==
# BEGIN PLOT
LegendOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_tau12
DrawOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_tau12 //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_tau12
Title=
RatioPlotReference=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/Obs_FJ_tau12
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=1e3
RatioPlotYLabel=Ratio
XLabel=$\tau_{2} / \tau_{1}$
YLabel=$1/\sigma d \sigma / d(\tau_{2} / \tau_{1})$
Legend=1
RatioPlotYMin=1e-3
# END PLOT

# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/Obs_FJ_tau12
ErrorBandColor={[rgb]{0.30,0.30,0.99}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.30,0.99}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/Obs_FJ_tau12
RatioPlotSameStyle=1
Title=$\mathrm{ZHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{cc}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	6.825052e-02	1.558105e-02	1.558513e-02
5.000000e-02	1.000000e-01	2.738784e+00	1.133427e-01	1.122581e-01
1.000000e-01	1.500000e-01	4.830372e+00	1.625206e-01	1.625170e-01
1.500000e-01	2.000000e-01	3.568974e+00	1.433080e-01	1.431150e-01
2.000000e-01	2.500000e-01	2.614776e+00	1.175650e-01	1.176066e-01
2.500000e-01	3.000000e-01	1.889992e+00	9.538520e-02	9.543235e-02
3.000000e-01	3.500000e-01	1.286986e+00	8.205013e-02	8.206663e-02
3.500000e-01	4.000000e-01	8.040530e-01	6.599883e-02	6.600700e-02
4.000000e-01	4.500000e-01	7.224168e-01	6.497034e-02	6.511620e-02
4.500000e-01	5.000000e-01	4.575260e-01	5.414720e-02	5.421552e-02
5.000000e-01	5.500000e-01	3.163846e-01	4.211521e-02	4.226874e-02
5.500000e-01	6.000000e-01	2.172548e-01	3.592250e-02	3.596326e-02
6.000000e-01	6.500000e-01	1.721219e-01	2.750775e-02	2.751004e-02
6.500000e-01	7.000000e-01	1.511608e-01	3.161433e-02	3.163320e-02
7.000000e-01	7.500000e-01	8.854882e-02	2.652775e-02	2.653553e-02
7.500000e-01	8.000000e-01	4.772204e-02	2.338291e-02	2.339263e-02
8.000000e-01	8.500000e-01	1.852299e-02	7.050320e-03	7.047475e-03
8.500000e-01	9.000000e-01	4.674690e-03	4.138687e-03	4.138575e-03
9.000000e-01	9.500000e-01	1.478082e-03	8.037018e-04	8.095218e-04
9.500000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_tau12
ErrorBandColor={[rgb]{0.02,0.73,0.92}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.02,0.73,0.92}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_tau12
RatioPlotSameStyle=1
Title=$\mathrm{WZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	6.392628e-03	6.022007e-03	6.022587e-03
5.000000e-02	1.000000e-01	3.890900e-01	5.306257e-02	5.302033e-02
1.000000e-01	1.500000e-01	1.847235e+00	1.855150e-01	1.852738e-01
1.500000e-01	2.000000e-01	2.237008e+00	1.520111e-01	1.515973e-01
2.000000e-01	2.500000e-01	2.195702e+00	1.447927e-01	1.442697e-01
2.500000e-01	3.000000e-01	2.327484e+00	1.733647e-01	1.732409e-01
3.000000e-01	3.500000e-01	1.989635e+00	1.504446e-01	1.504845e-01
3.500000e-01	4.000000e-01	1.737707e+00	1.758284e-01	1.760122e-01
4.000000e-01	4.500000e-01	1.567633e+00	1.302772e-01	1.302905e-01
4.500000e-01	5.000000e-01	1.367262e+00	1.428014e-01	1.428276e-01
5.000000e-01	5.500000e-01	1.225341e+00	1.415747e-01	1.417440e-01
5.500000e-01	6.000000e-01	1.125748e+00	1.408457e-01	1.412089e-01
6.000000e-01	6.500000e-01	7.053724e-01	9.456678e-02	9.462607e-02
6.500000e-01	7.000000e-01	4.784684e-01	9.964817e-02	9.963119e-02
7.000000e-01	7.500000e-01	3.180506e-01	5.276424e-02	5.290356e-02
7.500000e-01	8.000000e-01	2.174954e-01	6.792758e-02	6.798089e-02
8.000000e-01	8.500000e-01	9.394360e-02	2.722541e-02	2.726296e-02
8.500000e-01	9.000000e-01	1.575296e-01	7.660013e-02	7.659801e-02
9.000000e-01	9.500000e-01	1.289810e-02	5.807114e-03	5.812458e-03
9.500000e-01	1.000000e+00	3.203220e-06	2.252888e-06	2.257100e-06
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/Obs_FJ_tau12
ErrorBandColor={[rgb]{0.34,0.97,0.79}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.34,0.97,0.79}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/Obs_FJ_tau12
RatioPlotSameStyle=1
Title=$\mathrm{ZHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{bb}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.592655e-03	1.594588e-03	1.594286e-03
5.000000e-02	1.000000e-01	1.383311e+00	7.838750e-02	7.806737e-02
1.000000e-01	1.500000e-01	5.042404e+00	2.032207e-01	2.031328e-01
1.500000e-01	2.000000e-01	4.110868e+00	1.495280e-01	1.492671e-01
2.000000e-01	2.500000e-01	2.865784e+00	1.339279e-01	1.339922e-01
2.500000e-01	3.000000e-01	2.094672e+00	1.160361e-01	1.160539e-01
3.000000e-01	3.500000e-01	1.207684e+00	7.648276e-02	7.649749e-02
3.500000e-01	4.000000e-01	1.009005e+00	7.037846e-02	7.040493e-02
4.000000e-01	4.500000e-01	7.462560e-01	6.436184e-02	6.455954e-02
4.500000e-01	5.000000e-01	5.414942e-01	5.252359e-02	5.253796e-02
5.000000e-01	5.500000e-01	3.776948e-01	4.571224e-02	4.576625e-02
5.500000e-01	6.000000e-01	1.536105e-01	2.111229e-02	2.111345e-02
6.000000e-01	6.500000e-01	1.649514e-01	2.688099e-02	2.688600e-02
6.500000e-01	7.000000e-01	1.433372e-01	2.895860e-02	2.898399e-02
7.000000e-01	7.500000e-01	8.158302e-02	3.265297e-02	3.274283e-02
7.500000e-01	8.000000e-01	4.122384e-02	1.183871e-02	1.183907e-02
8.000000e-01	8.500000e-01	1.841377e-02	8.493941e-03	8.491088e-03
8.500000e-01	9.000000e-01	1.404539e-02	8.998731e-03	9.002722e-03
9.000000e-01	9.500000e-01	2.069416e-03	1.547317e-03	1.547365e-03
9.500000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_tau12
ErrorBandColor={[rgb]{0.66,0.97,0.61}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.66,0.97,0.61}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_tau12
RatioPlotSameStyle=1
Title=$\mathrm{ZZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	9.921420e-03	4.957465e-03	4.950826e-03
5.000000e-02	1.000000e-01	5.704046e-01	7.604435e-02	7.603197e-02
1.000000e-01	1.500000e-01	2.756398e+00	2.172035e-01	2.167528e-01
1.500000e-01	2.000000e-01	2.952100e+00	2.173237e-01	2.164942e-01
2.000000e-01	2.500000e-01	2.891122e+00	1.827083e-01	1.814140e-01
2.500000e-01	3.000000e-01	2.440506e+00	1.509377e-01	1.509286e-01
3.000000e-01	3.500000e-01	1.833275e+00	1.187492e-01	1.190736e-01
3.500000e-01	4.000000e-01	1.695780e+00	1.211111e-01	1.214506e-01
4.000000e-01	4.500000e-01	1.305505e+00	1.086045e-01	1.089084e-01
4.500000e-01	5.000000e-01	1.029570e+00	8.373728e-02	8.385764e-02
5.000000e-01	5.500000e-01	7.829316e-01	1.269999e-01	1.273049e-01
5.500000e-01	6.000000e-01	5.684376e-01	6.304191e-02	6.327138e-02
6.000000e-01	6.500000e-01	4.422670e-01	5.972438e-02	5.987690e-02
6.500000e-01	7.000000e-01	3.067562e-01	4.456956e-02	4.479209e-02
7.000000e-01	7.500000e-01	2.760524e-01	5.746186e-02	5.760240e-02
7.500000e-01	8.000000e-01	3.968548e-02	1.018123e-02	1.020948e-02
8.000000e-01	8.500000e-01	4.757422e-02	1.686502e-02	1.687143e-02
8.500000e-01	9.000000e-01	5.023848e-02	1.781173e-02	1.781991e-02
9.000000e-01	9.500000e-01	1.473953e-03	1.172936e-03	1.174339e-03
9.500000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_tau12
ErrorBandColor={[rgb]{0.98,0.73,0.40}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.98,0.73,0.40}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/Obs_FJ_tau12
RatioPlotSameStyle=1
Title=$\mathrm{Z+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-02	1.000000e-01	7.368338e-02	3.150264e-02	3.150325e-02
1.000000e-01	1.500000e-01	4.409070e-01	6.884869e-02	6.884229e-02
1.500000e-01	2.000000e-01	1.498106e+00	1.927570e-01	1.927569e-01
2.000000e-01	2.500000e-01	1.766947e+00	2.002383e-01	2.002362e-01
2.500000e-01	3.000000e-01	2.238826e+00	2.705017e-01	2.705320e-01
3.000000e-01	3.500000e-01	2.216552e+00	1.990102e-01	1.990098e-01
3.500000e-01	4.000000e-01	2.092344e+00	2.285713e-01	2.285746e-01
4.000000e-01	4.500000e-01	1.874831e+00	1.901716e-01	1.901686e-01
4.500000e-01	5.000000e-01	1.936719e+00	2.299312e-01	2.299199e-01
5.000000e-01	5.500000e-01	1.619716e+00	2.108714e-01	2.108579e-01
5.500000e-01	6.000000e-01	1.084064e+00	1.389397e-01	1.389613e-01
6.000000e-01	6.500000e-01	8.892252e-01	1.068104e-01	1.068270e-01
6.500000e-01	7.000000e-01	7.126118e-01	1.044517e-01	1.044239e-01
7.000000e-01	7.500000e-01	8.114542e-01	2.720862e-01	2.720857e-01
7.500000e-01	8.000000e-01	3.965976e-01	1.358862e-01	1.359036e-01
8.000000e-01	8.500000e-01	1.919726e-01	4.831137e-02	4.830974e-02
8.500000e-01	9.000000e-01	1.078752e-01	3.135055e-02	3.135590e-02
9.000000e-01	9.500000e-01	4.617834e-02	2.113776e-02	2.113865e-02
9.500000e-01	1.000000e+00	1.391672e-03	1.239086e-03	1.239232e-03
# END HISTO1D



==> Figures/Distributions/2Lep_ll_Mass.dat <==
# BEGIN PLOT
LegendOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/ll_Mass
DrawOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/ll_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/ll_Mass
Title=
RatioPlotReference=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/ll_Mass
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=1e3
RatioPlotYLabel=Ratio
XLabel=$M_{p_{l_1}+p_{l_2}}$ [GeV]
YLabel=$1/\sigma d \sigma / dM_{p_{l_1}+p_{l_2}}$ [1/GeV]
Legend=1
RatioPlotYMin=1e-3
# END PLOT

# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/ll_Mass
ErrorBandColor={[rgb]{0.30,0.30,0.99}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.30,0.99}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/ll_Mass
RatioPlotSameStyle=1
Title=$\mathrm{ZHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{cc}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	3.923427e-06	2.270045e-06	2.270118e-06
2.000000e+01	3.000000e+01	6.251932e-05	1.976962e-05	1.975409e-05
3.000000e+01	4.000000e+01	1.852550e-04	4.219413e-05	4.219264e-05
4.000000e+01	5.000000e+01	3.497332e-04	6.173525e-05	6.174880e-05
5.000000e+01	6.000000e+01	5.346388e-04	6.275648e-05	6.277894e-05
6.000000e+01	7.000000e+01	9.250613e-04	8.969880e-05	8.970810e-05
7.000000e+01	8.000000e+01	2.128885e-03	1.529723e-04	1.531614e-04
8.000000e+01	9.000000e+01	2.382296e-02	4.548694e-04	4.547398e-04
9.000000e+01	1.000000e+02	6.797493e-02	8.294215e-04	8.293851e-04
1.000000e+02	1.100000e+02	2.172636e-03	1.325590e-04	1.325912e-04
1.100000e+02	1.200000e+02	6.203323e-04	7.191592e-05	7.179292e-05
1.200000e+02	1.300000e+02	5.156828e-04	1.296297e-04	1.301290e-04
1.300000e+02	1.400000e+02	1.630516e-04	2.739354e-05	2.739450e-05
1.400000e+02	1.500000e+02	1.686436e-04	5.849093e-05	5.849020e-05
1.500000e+02	1.600000e+02	9.027970e-05	2.156679e-05	2.155247e-05
1.600000e+02	1.700000e+02	5.613087e-05	2.020746e-05	2.019026e-05
1.700000e+02	1.800000e+02	1.780235e-05	8.034199e-06	8.034057e-06
1.800000e+02	1.900000e+02	4.865551e-05	1.818283e-05	1.817804e-05
1.900000e+02	2.000000e+02	2.463273e-05	1.094431e-05	1.094376e-05
2.000000e+02	2.100000e+02	1.529217e-05	9.831690e-06	9.831458e-06
2.100000e+02	2.200000e+02	1.346529e-05	7.264770e-06	7.275274e-06
2.200000e+02	2.300000e+02	1.949482e-05	1.909832e-05	1.910695e-05
2.300000e+02	2.400000e+02	1.670424e-07	1.292059e-07	1.299728e-07
2.400000e+02	2.500000e+02	1.719218e-06	1.480083e-06	1.480114e-06
2.500000e+02	2.600000e+02	1.917170e-05	1.070213e-05	1.070266e-05
2.600000e+02	2.700000e+02	9.485390e-06	9.434540e-06	9.433303e-06
2.700000e+02	2.800000e+02	6.299822e-08	4.047963e-08	4.076680e-08
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	3.905965e-07	2.774315e-07	2.774959e-07
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/ll_Mass
ErrorBandColor={[rgb]{0.02,0.73,0.92}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.02,0.73,0.92}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/ll_Mass
RatioPlotSameStyle=1
Title=$\mathrm{WZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	5.097964e-06	1.049905e-06	1.047669e-06
1.000000e+01	2.000000e+01	3.073968e-05	2.559800e-06	2.562153e-06
2.000000e+01	3.000000e+01	6.765996e-05	3.807161e-06	3.832387e-06
3.000000e+01	4.000000e+01	1.239990e-04	6.603885e-06	6.694546e-06
4.000000e+01	5.000000e+01	2.920412e-04	9.490344e-06	9.497897e-06
5.000000e+01	6.000000e+01	5.928933e-04	1.236516e-05	1.236330e-05
6.000000e+01	7.000000e+01	1.019036e-03	1.731645e-05	1.683535e-05
7.000000e+01	8.000000e+01	2.461876e-03	2.539474e-05	2.497611e-05
8.000000e+01	9.000000e+01	2.357352e-02	8.262728e-05	8.075220e-05
9.000000e+01	1.000000e+02	6.526603e-02	1.295632e-04	1.296329e-04
1.000000e+02	1.100000e+02	2.524796e-03	2.508384e-05	2.509816e-05
1.100000e+02	1.200000e+02	9.011035e-04	1.490491e-05	1.490772e-05
1.200000e+02	1.300000e+02	5.102624e-04	1.097464e-05	1.099089e-05
1.300000e+02	1.400000e+02	3.459328e-04	9.151862e-06	9.184407e-06
1.400000e+02	1.500000e+02	2.789357e-04	7.911958e-06	7.922711e-06
1.500000e+02	1.600000e+02	2.220923e-04	7.162266e-06	7.159140e-06
1.600000e+02	1.700000e+02	1.982700e-04	7.045041e-06	7.138675e-06
1.700000e+02	1.800000e+02	1.645821e-04	5.941469e-06	5.943291e-06
1.800000e+02	1.900000e+02	1.594264e-04	9.648884e-06	9.802280e-06
1.900000e+02	2.000000e+02	1.328989e-04	5.720244e-06	5.742167e-06
2.000000e+02	2.100000e+02	1.200298e-04	6.172375e-06	6.263847e-06
2.100000e+02	2.200000e+02	1.046395e-04	4.998974e-06	5.017018e-06
2.200000e+02	2.300000e+02	9.446771e-05	4.913434e-06	4.973328e-06
2.300000e+02	2.400000e+02	8.192591e-05	3.958683e-06	3.964828e-06
2.400000e+02	2.500000e+02	7.095273e-05	3.987010e-06	4.039354e-06
2.500000e+02	2.600000e+02	6.793096e-05	4.394744e-06	4.431200e-06
2.600000e+02	2.700000e+02	6.045852e-05	4.629310e-06	4.690742e-06
2.700000e+02	2.800000e+02	4.991890e-05	3.490842e-06	3.511530e-06
2.800000e+02	2.900000e+02	4.340360e-05	3.276756e-06	3.308857e-06
2.900000e+02	3.000000e+02	3.873814e-05	2.556091e-06	2.572190e-06
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/ll_Mass
ErrorBandColor={[rgb]{0.34,0.97,0.79}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.34,0.97,0.79}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/ll_Mass
RatioPlotSameStyle=1
Title=$\mathrm{ZHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{bb}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	9.523014e-07	9.550321e-07	9.557622e-07
1.000000e+01	2.000000e+01	1.149249e-05	6.993570e-06	6.991884e-06
2.000000e+01	3.000000e+01	1.650825e-04	5.870590e-05	5.871524e-05
3.000000e+01	4.000000e+01	1.024210e-04	2.193569e-05	2.190083e-05
4.000000e+01	5.000000e+01	3.306695e-04	7.249519e-05	7.279924e-05
5.000000e+01	6.000000e+01	5.474739e-04	9.436686e-05	9.465543e-05
6.000000e+01	7.000000e+01	8.465321e-04	7.559587e-05	7.559462e-05
7.000000e+01	8.000000e+01	2.241049e-03	1.428264e-04	1.430236e-04
8.000000e+01	9.000000e+01	2.337010e-02	4.610395e-04	4.608868e-04
9.000000e+01	1.000000e+02	6.847398e-02	7.978666e-04	7.978449e-04
1.000000e+02	1.100000e+02	2.226179e-03	1.333157e-04	1.332923e-04
1.100000e+02	1.200000e+02	7.767906e-04	1.000027e-04	9.999393e-05
1.200000e+02	1.300000e+02	2.391802e-04	3.891178e-05	3.892578e-05
1.300000e+02	1.400000e+02	1.975445e-04	3.546263e-05	3.545317e-05
1.400000e+02	1.500000e+02	1.032416e-04	2.404626e-05	2.401606e-05
1.500000e+02	1.600000e+02	7.299040e-05	2.047300e-05	2.045500e-05
1.600000e+02	1.700000e+02	4.838886e-05	1.839795e-05	1.838363e-05
1.700000e+02	1.800000e+02	6.740641e-05	2.080708e-05	2.080814e-05
1.800000e+02	1.900000e+02	2.282634e-05	1.291305e-05	1.290971e-05
1.900000e+02	2.000000e+02	2.270522e-05	1.046576e-05	1.047711e-05
2.000000e+02	2.100000e+02	2.189372e-05	1.141386e-05	1.147005e-05
2.100000e+02	2.200000e+02	7.904574e-06	5.256945e-06	5.254935e-06
2.200000e+02	2.300000e+02	1.391396e-05	8.009045e-06	8.009889e-06
2.300000e+02	2.400000e+02	4.494447e-06	3.465457e-06	3.463360e-06
2.400000e+02	2.500000e+02	9.362660e-09	9.431208e-09	9.460946e-09
2.500000e+02	2.600000e+02	4.157869e-06	2.739094e-06	2.739085e-06
2.600000e+02	2.700000e+02	2.565783e-06	2.280042e-06	2.280024e-06
2.700000e+02	2.800000e+02	2.467561e-05	2.390903e-05	2.391290e-05
2.800000e+02	2.900000e+02	3.563356e-06	2.330826e-06	2.330448e-06
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/ll_Mass
ErrorBandColor={[rgb]{0.66,0.97,0.61}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.66,0.97,0.61}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/ll_Mass
RatioPlotSameStyle=1
Title=$\mathrm{ZZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	3.749685e-06	7.292880e-07	7.306272e-07
1.000000e+01	2.000000e+01	2.290584e-05	1.754401e-06	1.754878e-06
2.000000e+01	3.000000e+01	4.510692e-05	2.231874e-06	2.230875e-06
3.000000e+01	4.000000e+01	7.960335e-05	3.005674e-06	3.007656e-06
4.000000e+01	5.000000e+01	2.268259e-04	5.241101e-06	5.235248e-06
5.000000e+01	6.000000e+01	4.830777e-04	8.548995e-06	8.535094e-06
6.000000e+01	7.000000e+01	9.049744e-04	1.073990e-05	1.071579e-05
7.000000e+01	8.000000e+01	2.337370e-03	1.764942e-05	1.766702e-05
8.000000e+01	9.000000e+01	2.423112e-02	5.784704e-05	5.781426e-05
9.000000e+01	1.000000e+02	6.731180e-02	9.734190e-05	9.635584e-05
1.000000e+02	1.100000e+02	2.378202e-03	1.911879e-05	1.952177e-05
1.100000e+02	1.200000e+02	7.161463e-04	9.836729e-06	9.839793e-06
1.200000e+02	1.300000e+02	3.480731e-04	6.855971e-06	6.887212e-06
1.300000e+02	1.400000e+02	2.074934e-04	9.000649e-06	9.169178e-06
1.400000e+02	1.500000e+02	1.379097e-04	4.167573e-06	4.190020e-06
1.500000e+02	1.600000e+02	9.797812e-05	3.747946e-06	3.771843e-06
1.600000e+02	1.700000e+02	7.473101e-05	3.198581e-06	3.207381e-06
1.700000e+02	1.800000e+02	5.502524e-05	2.603829e-06	2.622504e-06
1.800000e+02	1.900000e+02	5.234107e-05	3.815754e-06	3.920029e-06
1.900000e+02	2.000000e+02	4.111712e-05	2.374905e-06	2.393476e-06
2.000000e+02	2.100000e+02	3.385023e-05	2.039263e-06	2.052756e-06
2.100000e+02	2.200000e+02	2.957133e-05	2.374526e-06	2.394565e-06
2.200000e+02	2.300000e+02	2.459720e-05	2.144230e-06	2.176910e-06
2.300000e+02	2.400000e+02	2.009836e-05	1.690136e-06	1.706224e-06
2.400000e+02	2.500000e+02	1.509083e-05	1.369295e-06	1.389974e-06
2.500000e+02	2.600000e+02	1.777248e-05	2.241910e-06	2.288862e-06
2.600000e+02	2.700000e+02	1.168604e-05	1.149595e-06	1.153097e-06
2.700000e+02	2.800000e+02	8.307870e-06	1.080113e-06	1.091885e-06
2.800000e+02	2.900000e+02	8.747588e-06	1.124067e-06	1.143929e-06
2.900000e+02	3.000000e+02	7.432925e-06	1.023657e-06	1.039312e-06
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/ll_Mass
ErrorBandColor={[rgb]{0.98,0.73,0.40}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.98,0.73,0.40}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/ll_Mass
RatioPlotSameStyle=1
Title=$\mathrm{Z+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	3.860614e-04	6.995179e-05	6.995405e-05
1.000000e+01	2.000000e+01	1.678054e-03	1.693114e-04	1.693969e-04
2.000000e+01	3.000000e+01	1.253053e-03	8.240100e-05	8.243555e-05
3.000000e+01	4.000000e+01	1.234770e-03	1.021002e-04	1.021268e-04
4.000000e+01	5.000000e+01	9.180202e-04	6.121179e-05	6.117955e-05
5.000000e+01	6.000000e+01	7.259857e-04	5.184736e-05	5.185164e-05
6.000000e+01	7.000000e+01	8.158425e-04	4.523549e-05	4.523463e-05
7.000000e+01	8.000000e+01	1.486300e-03	6.833012e-05	6.834441e-05
8.000000e+01	9.000000e+01	1.873688e-02	3.484815e-04	3.484958e-04
9.000000e+01	1.000000e+02	6.510158e-02	7.690720e-04	7.690042e-04
1.000000e+02	1.100000e+02	2.906525e-03	1.770585e-04	1.770527e-04
1.100000e+02	1.200000e+02	1.183317e-03	1.134706e-04	1.134680e-04
1.200000e+02	1.300000e+02	6.950195e-04	9.342841e-05	9.342985e-05
1.300000e+02	1.400000e+02	3.712735e-04	4.233067e-05	4.232723e-05
1.400000e+02	1.500000e+02	2.733499e-04	4.273026e-05	4.273036e-05
1.500000e+02	1.600000e+02	2.435363e-04	3.502089e-05	3.501693e-05
1.600000e+02	1.700000e+02	2.054334e-04	3.827157e-05	3.827009e-05
1.700000e+02	1.800000e+02	2.495839e-04	7.166801e-05	7.166726e-05
1.800000e+02	1.900000e+02	2.599219e-04	5.663070e-05	5.662986e-05
1.900000e+02	2.000000e+02	1.015429e-04	1.958351e-05	1.958266e-05
2.000000e+02	2.100000e+02	1.214499e-04	2.004247e-05	2.003863e-05
2.100000e+02	2.200000e+02	8.386348e-05	1.924493e-05	1.924656e-05
2.200000e+02	2.300000e+02	1.059986e-04	1.929114e-05	1.929034e-05
2.300000e+02	2.400000e+02	7.549297e-05	1.364571e-05	1.364304e-05
2.400000e+02	2.500000e+02	6.620386e-05	1.315909e-05	1.315517e-05
2.500000e+02	2.600000e+02	5.034384e-05	8.404993e-06	8.406890e-06
2.600000e+02	2.700000e+02	4.565904e-05	9.423082e-06	9.422261e-06
2.700000e+02	2.800000e+02	4.130362e-05	9.165635e-06	9.167627e-06
2.800000e+02	2.900000e+02	3.811507e-05	1.246079e-05	1.246980e-05
2.900000e+02	3.000000e+02	2.973433e-05	7.070452e-06	7.076506e-06
# END HISTO1D



==> Figures/Distributions/2Lep_lv_Mass.dat <==
# BEGIN PLOT
LegendOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/lv_Mass
DrawOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/lv_Mass //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/lv_Mass
Title=
RatioPlotReference=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/lv_Mass
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=1e3
RatioPlotYLabel=Ratio
XLabel=$M_{p_l+p_v}$ [GeV]
YLabel=$1/\sigma d \sigma / dM_{p_l+p_v}$ [1/GeV]
Legend=1
RatioPlotYMin=1e-3
# END PLOT

# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/lv_Mass
ErrorBandColor={[rgb]{0.30,0.30,0.99}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.30,0.99}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/lv_Mass
RatioPlotSameStyle=1
Title=$\mathrm{ZHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{cc}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/lv_Mass
ErrorBandColor={[rgb]{0.02,0.73,0.92}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.02,0.73,0.92}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/lv_Mass
RatioPlotSameStyle=1
Title=$\mathrm{WZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/lv_Mass
ErrorBandColor={[rgb]{0.34,0.97,0.79}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.34,0.97,0.79}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/lv_Mass
RatioPlotSameStyle=1
Title=$\mathrm{ZHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{bb}}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/lv_Mass
ErrorBandColor={[rgb]{0.66,0.97,0.61}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.66,0.97,0.61}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/lv_Mass
RatioPlotSameStyle=1
Title=$\mathrm{ZZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/lv_Mass
ErrorBandColor={[rgb]{0.98,0.73,0.40}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.98,0.73,0.40}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/lv_Mass
RatioPlotSameStyle=1
Title=$\mathrm{Z+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Figures/Distributions/2Lep_qq_etaj1etaj2.dat <==
# BEGIN PLOT
LegendOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/qq_etaj1etaj2
DrawOnly=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/qq_etaj1etaj2 //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/qq_etaj1etaj2
Title=
RatioPlotReference=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/qq_etaj1etaj2
RatioPlotLogY=1
RatioPlot=1
LogY=1
RatioPlotYMax=1e3
RatioPlotYLabel=Ratio
XLabel=$\eta_{j_i}$
YLabel=$1/\sigma d \sigma / d\eta_{j_i}$
Legend=1
RatioPlotYMin=1e-3
# END PLOT

# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/qq_etaj1etaj2
ErrorBandColor={[rgb]{0.30,0.30,0.99}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.30,0.30,0.99}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_cc)_stat_sys.yoda/FatJets2Lep/qq_etaj1etaj2
RatioPlotSameStyle=1
Title=$\mathrm{ZHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{cc}}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.666667e+00	-4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.333333e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.666667e+00	-3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.333333e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.666667e+00	-2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.333333e+00	-2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.666667e+00	-1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.333333e+00	-1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.000000e+00	-6.666666e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.666667e-01	-3.333333e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e-01	6.666667e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.666666e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.333333e+00	1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.666667e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.333333e+00	2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.666667e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e+00	3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.666667e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.333333e+00	4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.666667e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/qq_etaj1etaj2
ErrorBandColor={[rgb]{0.02,0.73,0.92}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.02,0.73,0.92}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/WZjets_stat_sys.yoda/FatJets2Lep/qq_etaj1etaj2
RatioPlotSameStyle=1
Title=$\mathrm{WZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.666667e+00	-4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.333333e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.666667e+00	-3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.333333e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.666667e+00	-2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.333333e+00	-2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.666667e+00	-1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.333333e+00	-1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.000000e+00	-6.666666e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.666667e-01	-3.333333e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e-01	6.666667e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.666666e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.333333e+00	1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.666667e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.333333e+00	2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.666667e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e+00	3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.666667e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.333333e+00	4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.666667e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/qq_etaj1etaj2
ErrorBandColor={[rgb]{0.34,0.97,0.79}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.34,0.97,0.79}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZHiggsStrahlung(H_bb)_stat_sys.yoda/FatJets2Lep/qq_etaj1etaj2
RatioPlotSameStyle=1
Title=$\mathrm{ZHiggsStrahlung}_{\mathrm{H}\rightarrow\mathrm{bb}}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.666667e+00	-4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.333333e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.666667e+00	-3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.333333e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.666667e+00	-2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.333333e+00	-2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.666667e+00	-1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.333333e+00	-1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.000000e+00	-6.666666e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.666667e-01	-3.333333e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e-01	6.666667e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.666666e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.333333e+00	1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.666667e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.333333e+00	2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.666667e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e+00	3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.666667e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.333333e+00	4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.666667e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/qq_etaj1etaj2
ErrorBandColor={[rgb]{0.66,0.97,0.61}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.66,0.97,0.61}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/ZZjets_stat_sys.yoda/FatJets2Lep/qq_etaj1etaj2
RatioPlotSameStyle=1
Title=$\mathrm{ZZ+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.666667e+00	-4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.333333e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.666667e+00	-3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.333333e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.666667e+00	-2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.333333e+00	-2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.666667e+00	-1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.333333e+00	-1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.000000e+00	-6.666666e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.666667e-01	-3.333333e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e-01	6.666667e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.666666e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.333333e+00	1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.666667e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.333333e+00	2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.666667e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e+00	3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.666667e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.333333e+00	4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.666667e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/qq_etaj1etaj2
ErrorBandColor={[rgb]{0.98,0.73,0.40}}
ErrorBandOpacity=0.5
ErrorBands=1
ErrorBars=0
LineColor={[rgb]{0.98,0.73,0.40}}
LineStyle=solid
Path=//home/joseph/Documents/PhD/CCbar/Data/IPPP/2Lep/Yodas/Zjets_stat_sys.yoda/FatJets2Lep/qq_etaj1etaj2
RatioPlotSameStyle=1
Title=$\mathrm{Z+jets}$
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e+00	-4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.666667e+00	-4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.333333e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.666667e+00	-3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.333333e+00	-3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.000000e+00	-2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.666667e+00	-2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.333333e+00	-2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-2.000000e+00	-1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.666667e+00	-1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.333333e+00	-1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-1.000000e+00	-6.666666e-01	0.000000e+00	0.000000e+00	0.000000e+00
-6.666667e-01	-3.333333e-01	0.000000e+00	0.000000e+00	0.000000e+00
-3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
0.000000e+00	3.333332e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e-01	6.666667e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.666666e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.333333e+00	1.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.666667e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	2.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.333333e+00	2.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.666667e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	3.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.333333e+00	3.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.666667e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.333333e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.333333e+00	4.666667e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.666667e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


